Rewriting Ontology-Mediated Property Graph Queries into GQL

Ontology-based data access is intended for graph data, but practical support remains limited to SQL-like languages lacking the navigational and path-matching features fundamental to graph querying. Theoretical algorithms for navigational queries have long been available. Still, they have never been implemented, largely because practical graph query languages fell short of their theoretical counterparts and lacked the expressive power needed to support rewriting common ontology languages. The recent standardisation efforts around GQL and SQL/PGQ finally allow us to overcome this barrier and present a practical query rewriting technique for ontology-mediated navigational graph queries. Ontologies are written in a DL-Lite variant tuned to property graphs, and the queries in a GQL fragment with nested two-way regular path queries and which can be evaluated in Cypher. Preliminary experiments with our proof-of-concept prototype suggest that querying graph data with ontological knowledge may finally be within reach.

==> data/ResultsRewritingQueries_DBPedia.csv <==
ID;Number of Transitions (Input);Number of Transitions (Output);Number of JumpTransCandidates;LimitPowerSetReached;TooManyElementsForPowerSet;Rewriting Time[ms];Evaluation Time[ms];Number of Answers;Input Query;Rewritten Query;GQL Query
Q1;7;15;0;false;false;103;5449;;q(x):-(([HorseRace].nextEvent.wilaya.[MilitaryService]).(([SongWriter].city.[Presenter])*))(x,y);q(x):-(HorseRace.nextEvent.((wilaya.MilitaryService)|(wilaya.MilitaryService.(Q753110|SongWriter).city.(Q2722764|Presenter|Q13590141|TelevisionHost|RadioHost|Q947873))))(x,y);MATCH (x)-[:`nextEvent`]->(v1), (v0), (v1) MATCH (x) MATCH (y) WHERE (x:`HorseRace` AND (EXISTS { MATCH (v1)-[:`wilaya`]->(y) WHERE y:`MilitaryService` } OR EXISTS { MATCH (v2), (v4), (v5), (v2)-[:`city`]->(v5), (v3), (v1)-[:`wilaya`]->(v2) WHERE ((v2:`MilitaryService` AND (v2:`Q753110` OR v2:`SongWriter`)) AND (v5:`Q2722764` OR v5:`Presenter` OR v5:`Q13590141` OR v5:`TelevisionHost` OR v5:`RadioHost` OR v5:`Q947873`)) })) RETURN DISTINCT x
Q2;12;24;0;false;false;59;5449;;q(x):-(([Engineer].race.sisterStation.[PrimeMinister]).(([Comic].thumbnail.[Spy]).([Currency].percentage.birthPlace.soccerTournamentClosingSeason.[Group])))(x,y);q(x):-((Engineer|Q81096).race.sisterStation.PrimeMinister.(ComicStrip|Q245068|Manga|Manhwa|Q562214|Manhua|Q8274|Q754669|Comic).thumbnail.Spy.Currency.percentage.birthPlace.soccerTournamentClosingSeason.(Group|ComedyGroup|Band|Q215380))(x,y);MATCH (v10), (v9), (v7), (v8), (v2)-[:`thumbnail`]->(v5), (v1), (v1)-[:`sisterStation`]->(v2), (v5), (v9)-[:`soccerTournamentClosingSeason`]->(v10), (v2), (v3), (v8)-[:`birthPlace`]->(v9), (v0), (v6), (v5)-[:`percentage`]->(v8), (x)-[:`race`]->(v1), (v4) MATCH (x) MATCH (y) WHERE ((((x:`Engineer` OR x:`Q81096`) AND v2:`PrimeMinister`) AND (v2:`ComicStrip` OR v2:`Q245068` OR v2:`Manga` OR v2:`Manhwa` OR v2:`Q562214` OR v2:`Manhua` OR v2:`Q8274` OR v2:`Q754669` OR v2:`Comic`) AND v5:`Spy` AND v5:`Currency`) AND (v10:`Group` OR v10:`ComedyGroup` OR v10:`Band` OR v10:`Q215380`)) RETURN DISTINCT x
Q3;8;20;0;false;false;45;20022;;q(x):-(([Biomolecule].<(owningOrganisation.<(binomial.[Deanery])>.spacestation.[Earthquake])>.award.[Brewery])*)(x,y);q(x):-(((Hormone|HumanGene|Gene|Enzyme|Q7187|Q206229|Q8054|Polysaccharide|Protein|Biomolecule|Q8047|Lipid).<(owningOrganisation.<(binomial.Deanery)>.spacestation.Earthquake)>.award.Brewery)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`award`]->(y), (v0), (v1) WHERE ((x:`Hormone` OR x:`HumanGene` OR x:`Gene` OR x:`Enzyme` OR x:`Q7187` OR x:`Q206229` OR x:`Q8054` OR x:`Polysaccharide` OR x:`Protein` OR x:`Biomolecule` OR x:`Q8047` OR x:`Lipid`) AND EXISTS { MATCH (v3)-[:`spacestation`]->(v2), (v4), (x)-[:`owningOrganisation`]->(v3), (v3) WHERE (EXISTS { MATCH (v3)-[:`binomial`]->(v5) WHERE v5:`Deanery` } AND v2:`Earthquake`) } AND y:`Brewery`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q4;7;9;0;false;false;38;4318;;q(x):-([IceHockeyPlayer].<(distributor.<(coach.[LineOfFashion])>.clubsRecordGoalscorer.[PoliticalFunction])>.[RailwayStation])(x,y);q(x):-((Q11774891|IceHockeyPlayer).<(distributor.<(coach.LineOfFashion)>.clubsRecordGoalscorer.PoliticalFunction)>.(RailwayStation|Q55488))(x,y);MATCH (v1), (v0) MATCH (x) MATCH (y) WHERE (((x:`Q11774891` OR x:`IceHockeyPlayer`) AND EXISTS { MATCH (v3), (x)-[:`distributor`]->(v3), (v4), (v3)-[:`clubsRecordGoalscorer`]->(v2) WHERE (EXISTS { MATCH (v3)-[:`coach`]->(v5) WHERE v5:`LineOfFashion` } AND v2:`PoliticalFunction`) }) AND (x:`RailwayStation` OR x:`Q55488`)) RETURN DISTINCT x
Q5;18;29;0;false;false;43;20014;;q(x):-(([Criminal].<(commune.[PrimeMinister])>.computingPlatform.managementMountain.hybrid.governor.[FloweringPlant])|([CareerStation].<(winsAtOtherTournaments.[MotorcycleRider])>.isPartOfWineRegion.<(chairperson.[Humorist])>.mainIsland.headChef.thirdTeam.[Monarch]))(x,y);q(x):-(((Q2159907|Q16266334|Q484188|Criminal|Murderer|SerialKiller).<(commune.PrimeMinister)>.computingPlatform.managementMountain.hybrid.governor.(Grape|Q10978|FloweringPlant))|((CareerStation|MilitaryService).<(winsAtOtherTournaments.(MotorcycleRider|MotocycleRacer|SpeedwayRider))>.isPartOfWineRegion.<(chairperson.Humorist)>.mainIsland.headChef.thirdTeam.(Monarch|Q116)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v4), (v5), (v3), (v5)-[:`governor`]->(v6), (v4)-[:`hybrid`]->(v5), (v6), (v1), (x)-[:`computingPlatform`]->(v3), (v3)-[:`managementMountain`]->(v4), (v0) WHERE (((x:`Q2159907` OR x:`Q16266334` OR x:`Q484188` OR x:`Criminal` OR x:`Murderer` OR x:`SerialKiller`) AND EXISTS { MATCH (x)-[:`commune`]->(v2) WHERE v2:`PrimeMinister` }) AND (v6:`Grape` OR v6:`Q10978` OR v6:`FloweringPlant`)) } OR EXISTS { MATCH (v14), (v15)-[:`thirdTeam`]->(v16), (v15), (v8), (v12), (v16), (v7), (v11)-[:`mainIsland`]->(v14), (v14)-[:`headChef`]->(v15), (x)-[:`isPartOfWineRegion`]->(v11), (v11) WHERE (((x:`CareerStation` OR x:`MilitaryService`) AND EXISTS { MATCH (v10), (x)-[:`winsAtOtherTournaments`]->(v10) WHERE (v10:`MotorcycleRider` OR v10:`MotocycleRacer` OR v10:`SpeedwayRider`) } AND EXISTS { MATCH (v11)-[:`chairperson`]->(v13) WHERE v13:`Humorist` }) AND (v16:`Monarch` OR v16:`Q116`)) }) RETURN DISTINCT x
Q6;10;15;0;false;false;29;4881;;q(x):-(([FashionDesigner].isPartOfMilitaryConflict.alpsSubsection.athleticsDiscipline.[HandballTeam]).(([CareerStation].aircraftHelicopterCargo.existence.governmentMountain.[GovernmentAgency])*))(x,y);q(x):-((Q3501317|FashionDesigner).isPartOfMilitaryConflict.alpsSubsection.athleticsDiscipline.(HandballTeam|Q10517054).(CareerStation|MilitaryService).aircraftHelicopterCargo.existence.governmentMountain.(Q327333|GovernmentCabinet|GovernmentAgency))(x,y);MATCH (v2), (v7), (x)-[:`isPartOfMilitaryConflict`]->(v1), (v1), (v3)-[:`aircraftHelicopterCargo`]->(v6), (v3), (v1)-[:`alpsSubsection`]->(v2), (v6)-[:`existence`]->(v7), (v8), (v7)-[:`governmentMountain`]->(v8), (v2)-[:`athleticsDiscipline`]->(v3), (v6), (v5), (v0), (v4) MATCH (x) MATCH (y) WHERE ((((x:`Q3501317` OR x:`FashionDesigner`) AND (v3:`HandballTeam` OR v3:`Q10517054`)) AND (v3:`CareerStation` OR v3:`MilitaryService`)) AND (v8:`Q327333` OR v8:`GovernmentCabinet` OR v8:`GovernmentAgency`)) RETURN DISTINCT x
Q7;14;36;0;false;false;44;4590;;q(x):-(([Genre].<(successor.<(alpsSupergroup.[Legislature])>.championInSingle.[Relationship])>.<(associateEditor.<(alpsSupergroup.[Database])>.fastestDriver.[Presenter])>.vehicle.maintainedBy.[UnitOfWork])*)(x,y);q(x):-(epsilon|((MusicGenre|Q188451|Genre|ArtisticGenre|LiteraryGenre|MovieGenre).<(successor.(alpsSupergroup.(Q11204|Legislature)).(championInSingle|championInSingleFemale|championInSingleMale).Relationship)>.(associateEditor.<(alpsSupergroup.(BiologicalDatabase|Database))>.fastestDriver.(Q2722764|Presenter|Q13590141|TelevisionHost|RadioHost|Q947873)).vehicle.maintainedBy.(Case|Project|UnitOfWork|Q1298668|Q2334719|LegalCase|ResearchProject|SupremeCourtOfTheUnitedStatesCase)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v1), (v6), (v12)-[:`maintainedBy`]->(v13), (v11), (x)-[:`associateEditor`]->(v7), (v7)-[:`fastestDriver`]->(v11), (v13), (v8), (v6)-[:`vehicle`]->(v12), (v0), (v7), (v12) WHERE (((x:`MusicGenre` OR x:`Q188451` OR x:`Genre` OR x:`ArtisticGenre` OR x:`LiteraryGenre` OR x:`MovieGenre`) AND EXISTS { MATCH (x)-[:`successor`]->(v3), (v3)-[:`alpsSupergroup`]->(v5), (v3), (v4), (v5) WHERE ((v5:`Q11204` OR v5:`Legislature`) AND (EXISTS { MATCH (v4)-[:`championInSingle`]->(v2) } OR EXISTS { MATCH (v4)-[:`championInSingleFemale`]->(v2) } OR EXISTS { MATCH (v4)-[:`championInSingleMale`]->(v2) }) AND v2:`Relationship`) } AND (EXISTS { MATCH (v10), (v7)-[:`alpsSupergroup`]->(v10) WHERE (v10:`BiologicalDatabase` OR v10:`Database`) } AND (v11:`Q2722764` OR v11:`Presenter` OR v11:`Q13590141` OR v11:`TelevisionHost` OR v11:`RadioHost` OR v11:`Q947873`))) AND (v13:`Case` OR v13:`Project` OR v13:`UnitOfWork` OR v13:`Q1298668` OR v13:`Q2334719` OR v13:`LegalCase` OR v13:`ResearchProject` OR v13:`SupremeCourtOfTheUnitedStatesCase`)) }) RETURN DISTINCT x
Q8;11;1;0;false;false;29;4208;;q(x):-(([Sea].showJudge.launchVehicle.managementMountain.targetSpaceStation.<(derivative.<(educationSystem.[Bridge])>.literaryGenre.[SportsTeamMember])>.[LunarCrater])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q9;8;10;0;false;false;23;20028;;q(x):-(([TennisLeague].club.chairLabel.raceHorse.dean.building.conflict.[Architect])*)(x,y);q(x):-(epsilon|(TennisLeague.club.chairLabel.raceHorse.dean.building.conflict.(Architect|Q42973)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v5)-[:`conflict`]->(v6), (x)-[:`club`]->(v1), (v6), (v1), (v1)-[:`chairLabel`]->(v2), (v4)-[:`building`]->(v5), (v0), (v4), (v3), (v3)-[:`dean`]->(v4), (v5), (v2), (v2)-[:`raceHorse`]->(v3) WHERE (x:`TennisLeague` AND (v6:`Architect` OR v6:`Q42973`)) }) RETURN DISTINCT x
Q10;16;60;0;false;false;50;7150;;q(x):-(([Race].mainArtist.<(previousPopulation.[FootballLeagueSeason])>.highestPlace.lastLaunchRocket.coatOfArms.northPlace.drainsTo.[SportsTeamMember]).([AdministrativeRegion].championInDouble.capitalPlace.precursor.capitalMountain.[MusicFestival]))(x,y);q(x):-((Q15091377|HorseRace|MotorRace|Race|CyclingRace).mainArtist.(previousPopulation.(NationalFootballLeagueSeason|FootballLeagueSeason)).highestPlace.lastLaunchRocket.coatOfArms.northPlace.drainsTo.SportsTeamMember.(Manor|AdministrativeArea|Q3455524|FormerMunicipality|Q202216|ClericalAdministrativeRegion|Q515716|HistoricalRegion|HistoricalDistrict|AdministrativeRegion|Municipality|Arrondissement|HistoricalProvince|MicroRegion|Deanery|GovernmentalAdministrativeRegion|Department|NaturalRegion|SubMunicipality|Prefecture|DistrictWaterBoard|Parish|Q1970725|Q1620908|Province|Canton|Q19730508|Regency|OverseasDepartment|District|Region|HistoricalAreaOfAuthority|Diocese).(championInMixedDouble|championInDoubleFemale|championInDoubleMale|championInDouble).capitalPlace.precursor.capitalMountain.(Festival|Q868557|FilmFestival|MusicFestival|Q220505))(x,y);MATCH (v2)-[:`highestPlace`]->(v4), (v1)-[:`previousPopulation`]->(v3), (v8), (v0), (v7)-[:`drainsTo`]->(v8), (v6)-[:`northPlace`]->(v7), (v5), (v7), (v12)-[:`precursor`]->(v13), (v10), (v13)-[:`capitalMountain`]->(v14), (v2), (v4)-[:`lastLaunchRocket`]->(v5), (v9), (v11), (v3), (x)-[:`mainArtist`]->(v1), (v12), (v14), (v5)-[:`coatOfArms`]->(v6), (v1), (v4), (v11)-[:`capitalPlace`]->(v12), (v13), (v6) MATCH (x) MATCH (y) WHERE (((((x:`Q15091377` OR x:`HorseRace` OR x:`MotorRace` OR x:`Race` OR x:`CyclingRace`) AND (v3:`NationalFootballLeagueSeason` OR v3:`FootballLeagueSeason`) AND v8:`SportsTeamMember`) AND (v8:`Manor` OR v8:`AdministrativeArea` OR v8:`Q3455524` OR v8:`FormerMunicipality` OR v8:`Q202216` OR v8:`ClericalAdministrativeRegion` OR v8:`Q515716` OR v8:`HistoricalRegion` OR v8:`HistoricalDistrict` OR v8:`AdministrativeRegion` OR v8:`Municipality` OR v8:`Arrondissement` OR v8:`HistoricalProvince` OR v8:`MicroRegion` OR v8:`Deanery` OR v8:`GovernmentalAdministrativeRegion` OR v8:`Department` OR v8:`NaturalRegion` OR v8:`SubMunicipality` OR v8:`Prefecture` OR v8:`DistrictWaterBoard` OR v8:`Parish` OR v8:`Q1970725` OR v8:`Q1620908` OR v8:`Province` OR v8:`Canton` OR v8:`Q19730508` OR v8:`Regency` OR v8:`OverseasDepartment` OR v8:`District` OR v8:`Region` OR v8:`HistoricalAreaOfAuthority` OR v8:`Diocese`)) AND (EXISTS { MATCH (v8)-[:`championInMixedDouble`]->(v11) } OR EXISTS { MATCH (v8)-[:`championInDoubleFemale`]->(v11) } OR EXISTS { MATCH (v8)-[:`championInDoubleMale`]->(v11) } OR EXISTS { MATCH (v8)-[:`championInDouble`]->(v11) })) AND (v14:`Festival` OR v14:`Q868557` OR v14:`FilmFestival` OR v14:`MusicFestival` OR v14:`Q220505`)) RETURN DISTINCT x
Q11;9;14;0;false;false;26;5380;;q(x):-([Biologist].<(raceResult.<(deathCause.[MultiVolumePublication])>.part.[Venue])>.mouthMountain.copilote.[HistoricalCountry])(x,y);q(x):-(Biologist.(raceResult.(deathCause.MultiVolumePublication).part.(Cinema|Stadium|Venue|Theatre|Q24354|Q41253)).mouthMountain.copilote.HistoricalCountry)(x,y);MATCH (v1), (v2), (v5), (v3)-[:`part`]->(v4), (v0), (v1)-[:`mouthMountain`]->(v5), (v2)-[:`deathCause`]->(v3), (v5)-[:`copilote`]->(y), (v3), (v4), (x)-[:`raceResult`]->(v2) MATCH (x) MATCH (y) WHERE (x:`Biologist` AND (v3:`MultiVolumePublication` AND (v4:`Cinema` OR v4:`Stadium` OR v4:`Venue` OR v4:`Theatre` OR v4:`Q24354` OR v4:`Q41253`)) AND y:`HistoricalCountry`) RETURN DISTINCT x
Q12;11;1;0;false;false;30;5468;;q(x):-(([MountainRange].<(notableWork.[DisneyCharacter])>.<(pictureDescription.<(crewMember.[Musical])>.owns.[Law])>.<(appointer.[Unknown])>.[Tram])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q13;16;24;0;false;false;26;20014;;q(x):-(([Sound].subClassis.olympicOathSwornByJudge.<(aircraftElectronic.[Currency])>.[OfficeHolder]).(([GivenName].whaDraftTeam.[Economist])|([HandballLeague].galleryItem.coProducer.significantBuilding.otherFuelType.isRouteStop.[PeriodOfArtisticStyle])))(x,y);q(x):-((Sound.subClassis.olympicOathSwornByJudge.<(aircraftElectronic.Currency)>.OfficeHolder.HandballLeague.galleryItem.coProducer.significantBuilding.otherFuelType.isRouteStop.PeriodOfArtisticStyle)|(Sound.subClassis.olympicOathSwornByJudge.<(aircraftElectronic.Currency)>.OfficeHolder.(Q202444|GivenName).whaDraftTeam.(Economist|Q188094)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v9)-[:`otherFuelType`]->(v10), (v1), (v2)-[:`galleryItem`]->(v7), (v7)-[:`coProducer`]->(v8), (v6), (v10), (v3), (x)-[:`subClassis`]->(v1), (v2), (v1)-[:`olympicOathSwornByJudge`]->(v2), (v8)-[:`significantBuilding`]->(v9), (v8), (v5), (v9), (v10)-[:`isRouteStop`]->(y), (v7), (v0) WHERE (x:`Sound` AND EXISTS { MATCH (v2)-[:`aircraftElectronic`]->(v4) WHERE v4:`Currency` } AND v2:`OfficeHolder` AND v2:`HandballLeague` AND y:`PeriodOfArtisticStyle`) } OR EXISTS { MATCH (v14), (v12), (v13)-[:`whaDraftTeam`]->(v17), (v11), (v13), (x)-[:`subClassis`]->(v12), (v16), (v15), (v12)-[:`olympicOathSwornByJudge`]->(v13), (v17) WHERE (((x:`Sound` AND EXISTS { MATCH (v2)-[:`aircraftElectronic`]->(v4) WHERE v4:`Currency` } AND v13:`OfficeHolder`) AND (v13:`Q202444` OR v13:`GivenName`)) AND (v17:`Economist` OR v17:`Q188094`)) }) RETURN DISTINCT x
Q14;24;43;0;false;false;49;20023;;q(x):-(([Cycad].selection.<(roleInEvent.[MusicFestival])>.[NationalFootballLeagueSeason]).(([Sea].<(premierePlace.[NationalAnthem])>.nationalAffiliation.<(agglomeration.<(proTeam.[MountainRange])>.soccerLeaguePromoted.[VolleyballCoach])>.[EurovisionSongContestEntry])|([Ideology].<(significantBuilding.<(aircraftHelicopterCargo.[Bone])>.reigningPope.[CyclingTeam])>.<(doctoralStudent.[Arrondissement])>.[Senator])))(x,y);q(x):-((Cycad.selection.(roleInEvent.(Festival|Q868557|FilmFestival|MusicFestival|Q220505)).NationalFootballLeagueSeason.(Ideology|CognitiveEntity|Q7257).(significantBuilding.(aircraftHelicopterCargo.(Bone|Q265868)).reigningPope.CyclingTeam).(doctoralStudent.Arrondissement).Senator)|(Cycad.selection.(roleInEvent.(Festival|Q868557|FilmFestival|MusicFestival|Q220505)).NationalFootballLeagueSeason.(SeaBodyOfWater|Sea).<(premierePlace.(NationalAnthem|Q23691))>.nationalAffiliation.(agglomeration.(proTeam.(Q46831|MountainRange)).soccerLeaguePromoted.VolleyballCoach).EurovisionSongContestEntry))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v7)-[:`aircraftHelicopterCargo`]->(v9), (v7), (v2)-[:`significantBuilding`]->(v7), (v6), (v2), (v0), (v6)-[:`doctoralStudent`]->(y), (v5), (v1)-[:`roleInEvent`]->(v3), (v8), (v4), (v1), (x)-[:`selection`]->(v1), (v3), (v9), (v8)-[:`reigningPope`]->(v6) WHERE ((x:`Cycad` AND (v3:`Festival` OR v3:`Q868557` OR v3:`FilmFestival` OR v3:`MusicFestival` OR v3:`Q220505`) AND v2:`NationalFootballLeagueSeason`) AND (v2:`Ideology` OR v2:`CognitiveEntity` OR v2:`Q7257`) AND (v9:`Bone` OR v9:`Q265868`) AND v6:`CyclingTeam` AND y:`Arrondissement` AND y:`Senator`) } OR EXISTS { MATCH (v18)-[:`agglomeration`]->(v19), (v10), (v12), (v19)-[:`proTeam`]->(v21), (v18), (v12)-[:`nationalAffiliation`]->(v18), (x)-[:`selection`]->(v11), (v13), (v1)-[:`roleInEvent`]->(v3), (v14), (v15), (v21), (v11), (v3), (v19), (v20)-[:`soccerLeaguePromoted`]->(y), (v20) WHERE ((x:`Cycad` AND (v3:`Festival` OR v3:`Q868557` OR v3:`FilmFestival` OR v3:`MusicFestival` OR v3:`Q220505`) AND v12:`NationalFootballLeagueSeason`) AND (v12:`SeaBodyOfWater` OR v12:`Sea`) AND EXISTS { MATCH (v17), (v12)-[:`premierePlace`]->(v17) WHERE (v17:`NationalAnthem` OR v17:`Q23691`) } AND (v21:`Q46831` OR v21:`MountainRange`) AND y:`VolleyballCoach` AND y:`EurovisionSongContestEntry`) }) RETURN DISTINCT x
Q15;14;55;0;false;false;76;5384;;q(x):-(([Bird].discoverer.layout.museum.[WrittenWork]).(([LiteraryGenre].routeNext.aircraftHelicopterAttack.sport.channel.[ChartsPlacements]).([SoccerTournament].governmentPosition.[Manhwa])))(x,y);q(x):-(Bird.discoverer.layout.museum.(Note|Treaty|Quote|ComicStrip|PeriodicalLiterature|Q133492|Comment|Q245068|Play|Newspaper|Book|Q8274|Annotation|Q9788|MultiVolumePublication|Q1092563|Poem|WrittenWork|Article|AcademicJournal|Comic|Q25372|StatedResolution|Letter|Drama|Q25379|Q571|Manhwa|Q234460|Manhua|Q11032|Q5185279|Law|Reference|Manga|Q562214|Q41298|Q754669|UndergroundJournal|Resume|Magazine).LiteraryGenre.routeNext.aircraftHelicopterAttack.sport.channel.ChartsPlacements.SoccerTournament.governmentPosition.(Manhwa|Q562214))(x,y);MATCH (v1), (v9)-[:`governmentPosition`]->(v12), (v6)-[:`aircraftHelicopterAttack`]->(v7), (v8)-[:`channel`]->(v9), (v10), (v4), (v7), (v8), (v0), (v2)-[:`museum`]->(v3), (v7)-[:`sport`]->(v8), (v2), (v5), (v3)-[:`routeNext`]->(v6), (v3), (v9), (v1)-[:`layout`]->(v2), (v11), (x)-[:`discoverer`]->(v1), (v6), (v12) MATCH (x) MATCH (y) WHERE ((x:`Bird` AND (v3:`Note` OR v3:`Treaty` OR v3:`Quote` OR v3:`ComicStrip` OR v3:`PeriodicalLiterature` OR v3:`Q133492` OR v3:`Comment` OR v3:`Q245068` OR v3:`Play` OR v3:`Newspaper` OR v3:`Book` OR v3:`Q8274` OR v3:`Annotation` OR v3:`Q9788` OR v3:`MultiVolumePublication` OR v3:`Q1092563` OR v3:`Poem` OR v3:`WrittenWork` OR v3:`Article` OR v3:`AcademicJournal` OR v3:`Comic` OR v3:`Q25372` OR v3:`StatedResolution` OR v3:`Letter` OR v3:`Drama` OR v3:`Q25379` OR v3:`Q571` OR v3:`Manhwa` OR v3:`Q234460` OR v3:`Manhua` OR v3:`Q11032` OR v3:`Q5185279` OR v3:`Law` OR v3:`Reference` OR v3:`Manga` OR v3:`Q562214` OR v3:`Q41298` OR v3:`Q754669` OR v3:`UndergroundJournal` OR v3:`Resume` OR v3:`Magazine`) AND v3:`LiteraryGenre` AND v9:`ChartsPlacements` AND v9:`SoccerTournament`) AND (v12:`Manhwa` OR v12:`Q562214`)) RETURN DISTINCT x
Q16;16;21;0;false;false;47;4793;;q(x):-(([Presenter].<(linguisticsTradition.[Ligament])>.<(type.<(computingMedia.[Sailor])>.previousWorkDate.[SquashPlayer])>.minister.<(weapon.[Polysaccharide])>.[SkiArea]).(([CelestialBody].<(district.[SquashPlayer])>.[Beer])*))(x,y);q(x):-((Q2722764|Presenter|Q13590141|TelevisionHost|RadioHost|Q947873).<(linguisticsTradition.(Ligament|Q39888))>.(type.(computingMedia.Sailor).previousWorkDate.(Q16278103|SquashPlayer)).minister.(weapon.Polysaccharide).(Q130003|SkiArea|SkiResort))(x,y);MATCH (x)-[:`type`]->(v5), (v8), (v5), (v4), (v4)-[:`minister`]->(v8), (v6), (v5)-[:`computingMedia`]->(v6), (v7), (v8)-[:`weapon`]->(v9), (v0), (v6)-[:`previousWorkDate`]->(v7), (v1), (v9) MATCH (x) MATCH (y) WHERE (((x:`Q2722764` OR x:`Presenter` OR x:`Q13590141` OR x:`TelevisionHost` OR x:`RadioHost` OR x:`Q947873`) AND EXISTS { MATCH (v3), (x)-[:`linguisticsTradition`]->(v3) WHERE (v3:`Ligament` OR v3:`Q39888`) } AND (v6:`Sailor` AND (v7:`Q16278103` OR v7:`SquashPlayer`)) AND v9:`Polysaccharide`) AND (v9:`Q130003` OR v9:`SkiArea` OR v9:`SkiResort`)) RETURN DISTINCT x
Q17;5;1;0;false;false;36;4848;;q(x):-(([PersonFunction].countryWithFirstSatelliteLaunched.winsAtPGA.sourceConfluencePlace.[Temple])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q18;16;169;0;false;false;92;20010;;q(x):-(([SportsTeamSeason].hasAnnotation.dean.previousMission.sportSpecialty.currentMember.[Treaty])|(([GeopoliticalOrganisation].<(viceChancellor.[Website])>.<(distributingCompany.<(competitionTitle.[PoliticalFunction])>.europeanParliamentGroup.[Manor])>.[Place])*))(x,y);q(x):-(((NationalFootballLeagueSeason|SoccerClubSeason|BaseballSeason|SportsTeamSeason|SoccerLeagueSeason|NCAATeamSeason|FootballLeagueSeason).hasAnnotation.dean.previousMission.sportSpecialty.currentMember.Treaty)|epsilon|(GeopoliticalOrganisation.(viceChancellor.(Website|WebSite)).<(distributingCompany.(competitionTitle.PoliticalFunction).europeanParliamentGroup.Manor)>.(Beach|SiteOfSpecialScientificInterest|City|HotSpring|Q202216|ClericalAdministrativeRegion|Galaxy|Q515716|Locality|OldTerritory|HistoricalDistrict|AdministrativeRegion|Cemetery|Q532|Stream|ProtectedArea|Town|WorldHeritageSite|LakeBodyOfWater|Swarm|SubMunicipality|Q44613|Q7275|Agglomeration|Asteroid|Lake|Cave|Q1620908|Province|Monastery|Q19730508|Regency|Nebula|State|CityDistrict|Q8928|Region|District|RiverBodyOfWater|Q1348589|HistoricalSettlement|BrownDwarf|Manor|AdministrativeArea|CapitalOfRegion|Continent|Q23442|Valley|Q8072|WineRegion|Atoll|Mountain|PopulatedPlace|Q3455524|FormerMunicipality|Sea|Q515|Q35666|Q3863|Q473972|GatedCommunity|Q634|MicroRegion|Community|Q177380|Cape|Constellation|Prefecture|Openswarm|ArtificialSatellite|Q9430|Q4022|Garden|Q8502|Archipelago|Crater|LunarCrater|Q39614|Bay|Desert|Forest|CountrySeat|Location|Globularswarm|Intercommunality|Volcano|Park|Q101600|HistoricalRegion|Street|CelestialBody|Q23397|Municipality|Arrondissement|Q1107656|Q47521|Deanery|Q46831|GovernmentalAdministrativeRegion|Department|Q3257686|DistrictWaterBoard|Q9259|Q1970725|Island|NaturalPlace|Glacier|Canal|Village|Country|Q3957|OverseasDepartment|Q3153117|SeaBodyOfWater|Diocese|MountainRange|CoalPit|MountainPass|Q79007|Capital|HistoricPlace|Q6256|Q422211|Q318|Territory|HistoricalCountry|Q35509|Star|River|Planet|Q133056|HistoricalProvince|Settlement|ConcentrationCamp|Q486972|BodyOfWater|NaturalRegion|Mine|Ocean|Parish|Satellite|Q39816|Canton|Q33837|HistoricalAreaOfAuthority|Place)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (v1)-[:`dean`]->(v2), (v3)-[:`sportSpecialty`]->(v4), (v3), (v2)-[:`previousMission`]->(v3), (v2), (x)-[:`hasAnnotation`]->(v1), (v4), (v4)-[:`currentMember`]->(y), (v1) WHERE ((x:`NationalFootballLeagueSeason` OR x:`SoccerClubSeason` OR x:`BaseballSeason` OR x:`SportsTeamSeason` OR x:`SoccerLeagueSeason` OR x:`NCAATeamSeason` OR x:`FootballLeagueSeason`) AND y:`Treaty`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v5), (v6), (v8), (v7), (x)-[:`viceChancellor`]->(v7) WHERE ((x:`GeopoliticalOrganisation` AND (v7:`Website` OR v7:`WebSite`) AND EXISTS { MATCH (v6)-[:`distributingCompany`]->(v10), (v11)-[:`europeanParliamentGroup`]->(v9), (v10), (v11), (v10)-[:`competitionTitle`]->(v11) WHERE (v11:`PoliticalFunction` AND v9:`Manor`) }) AND (v6:`Beach` OR v6:`SiteOfSpecialScientificInterest` OR v6:`City` OR v6:`HotSpring` OR v6:`Q202216` OR v6:`ClericalAdministrativeRegion` OR v6:`Galaxy` OR v6:`Q515716` OR v6:`Locality` OR v6:`OldTerritory` OR v6:`HistoricalDistrict` OR v6:`AdministrativeRegion` OR v6:`Cemetery` OR v6:`Q532` OR v6:`Stream` OR v6:`ProtectedArea` OR v6:`Town` OR v6:`WorldHeritageSite` OR v6:`LakeBodyOfWater` OR v6:`Swarm` OR v6:`SubMunicipality` OR v6:`Q44613` OR v6:`Q7275` OR v6:`Agglomeration` OR v6:`Asteroid` OR v6:`Lake` OR v6:`Cave` OR v6:`Q1620908` OR v6:`Province` OR v6:`Monastery` OR v6:`Q19730508` OR v6:`Regency` OR v6:`Nebula` OR v6:`State` OR v6:`CityDistrict` OR v6:`Q8928` OR v6:`Region` OR v6:`District` OR v6:`RiverBodyOfWater` OR v6:`Q1348589` OR v6:`HistoricalSettlement` OR v6:`BrownDwarf` OR v6:`Manor` OR v6:`AdministrativeArea` OR v6:`CapitalOfRegion` OR v6:`Continent` OR v6:`Q23442` OR v6:`Valley` OR v6:`Q8072` OR v6:`WineRegion` OR v6:`Atoll` OR v6:`Mountain` OR v6:`PopulatedPlace` OR v6:`Q3455524` OR v6:`FormerMunicipality` OR v6:`Sea` OR v6:`Q515` OR v6:`Q35666` OR v6:`Q3863` OR v6:`Q473972` OR v6:`GatedCommunity` OR v6:`Q634` OR v6:`MicroRegion` OR v6:`Community` OR v6:`Q177380` OR v6:`Cape` OR v6:`Constellation` OR v6:`Prefecture` OR v6:`Openswarm` OR v6:`ArtificialSatellite` OR v6:`Q9430` OR v6:`Q4022` OR v6:`Garden` OR v6:`Q8502` OR v6:`Archipelago` OR v6:`Crater` OR v6:`LunarCrater` OR v6:`Q39614` OR v6:`Bay` OR v6:`Desert` OR v6:`Forest` OR v6:`CountrySeat` OR v6:`Location` OR v6:`Globularswarm` OR v6:`Intercommunality` OR v6:`Volcano` OR v6:`Park` OR v6:`Q101600` OR v6:`HistoricalRegion` OR v6:`Street` OR v6:`CelestialBody` OR v6:`Q23397` OR v6:`Municipality` OR v6:`Arrondissement` OR v6:`Q1107656` OR v6:`Q47521` OR v6:`Deanery` OR v6:`Q46831` OR v6:`GovernmentalAdministrativeRegion` OR v6:`Department` OR v6:`Q3257686` OR v6:`DistrictWaterBoard` OR v6:`Q9259` OR v6:`Q1970725` OR v6:`Island` OR v6:`NaturalPlace` OR v6:`Glacier` OR v6:`Canal` OR v6:`Village` OR v6:`Country` OR v6:`Q3957` OR v6:`OverseasDepartment` OR v6:`Q3153117` OR v6:`SeaBodyOfWater` OR v6:`Diocese` OR v6:`MountainRange` OR v6:`CoalPit` OR v6:`MountainPass` OR v6:`Q79007` OR v6:`Capital` OR v6:`HistoricPlace` OR v6:`Q6256` OR v6:`Q422211` OR v6:`Q318` OR v6:`Territory` OR v6:`HistoricalCountry` OR v6:`Q35509` OR v6:`Star` OR v6:`River` OR v6:`Planet` OR v6:`Q133056` OR v6:`HistoricalProvince` OR v6:`Settlement` OR v6:`ConcentrationCamp` OR v6:`Q486972` OR v6:`BodyOfWater` OR v6:`NaturalRegion` OR v6:`Mine` OR v6:`Ocean` OR v6:`Parish` OR v6:`Satellite` OR v6:`Q39816` OR v6:`Canton` OR v6:`Q33837` OR v6:`HistoricalAreaOfAuthority` OR v6:`Place`)) }) RETURN DISTINCT x
Q19;6;11;0;false;false;26;5300;;q(x):-([Genre].wikiPageDisambiguates.firstDriverCountry.summerAppearances.lowestPlace.[MilitaryAircraft])(x,y);q(x):-((MusicGenre|Q188451|Genre|ArtisticGenre|LiteraryGenre|MovieGenre).wikiPageDisambiguates.firstDriverCountry.summerAppearances.lowestPlace.MilitaryAircraft)(x,y);MATCH (v3), (v2), (v0), (x)-[:`wikiPageDisambiguates`]->(v1), (v1), (v1)-[:`firstDriverCountry`]->(v2), (v2)-[:`summerAppearances`]->(v3), (v3)-[:`lowestPlace`]->(y) MATCH (x) MATCH (y) WHERE ((x:`MusicGenre` OR x:`Q188451` OR x:`Genre` OR x:`ArtisticGenre` OR x:`LiteraryGenre` OR x:`MovieGenre`) AND y:`MilitaryAircraft`) RETURN DISTINCT x
Q20;32;175;0;false;false;85;20025;;q(x):-(([TrackList].spokesperson.stylisticOrigin.solicitorGeneral.<(vein.<(skills.[Magazine])>.soccerTournamentThisSeason.[Tax])>.<(giniCoefficientCategory.[Event])>.<(field.<(wikiPageUsesTemplate.[AcademicConference])>.restaurant.[Island])>.[MobilePhone]).(([Constellation].regentOf.goldenRaspberryAward.languageFamily.commandant.ethnicGroup.<(hasJunctionWith.[Regency])>.[Engineer])|([OlympicResult].artery.chairman.bodyDiscovered.ideology.[FieldHockeyLeague])))(x,y);q(x):-((TrackList.spokesperson.stylisticOrigin.solicitorGeneral.(vein.(skills.(Q41298|Magazine)).soccerTournamentThisSeason.(Q8161|Tax)).<(giniCoefficientCategory.(SportsEvent|MilitaryConflict|CyclingRace|OlympicEvent|CyclingCompetition|Attack|Election|Contest|Q3887|MotorRace|Q476300|GrandPrix|SocietalEvent|Q40231|Q868557|Outbreak|Rebellion|LifeCycleEvent|Q1656682|Q2761147|WrestlingEvent|NaturalEvent|MusicFestival|Competition|Festival|TennisTournament|Q500834|GolfTournament|Convention|NationalFootballLeagueEvent|Olympics|Earthquake|HistoricalEvent|PenaltyShootOut|Q15061650|Q2133344|Q220505|StormSurge|AcademicConference|Event|Q13219666|Q15091377|FootballMatch|SolarEclipse|HorseRace|SoccerTournament|Race|Q2020153|InternationalFootballLeagueEvent|PersonalEvent|MixedMartialArtsEvent|FilmFestival|SpaceMission|WomensTennisAssociationTournament|Meeting|Q495513|Tournament))>.<(field.(wikiPageUsesTemplate.(AcademicConference|Q2020153)).restaurant.(Q23442|Atoll|Island))>.(Q17517|MobilePhone).OlympicResult.artery.chairman.bodyDiscovered.ideology.FieldHockeyLeague)|(TrackList.spokesperson.stylisticOrigin.solicitorGeneral.(vein.(skills.(Q41298|Magazine)).soccerTournamentThisSeason.(Q8161|Tax)).<(giniCoefficientCategory.(SportsEvent|MilitaryConflict|CyclingRace|OlympicEvent|CyclingCompetition|Attack|Election|Contest|Q3887|MotorRace|Q476300|GrandPrix|SocietalEvent|Q40231|Q868557|Outbreak|Rebellion|LifeCycleEvent|Q1656682|Q2761147|WrestlingEvent|NaturalEvent|MusicFestival|Competition|Festival|TennisTournament|Q500834|GolfTournament|Convention|NationalFootballLeagueEvent|Olympics|Earthquake|HistoricalEvent|PenaltyShootOut|Q15061650|Q2133344|Q220505|StormSurge|AcademicConference|Event|Q13219666|Q15091377|FootballMatch|SolarEclipse|HorseRace|SoccerTournament|Race|Q2020153|InternationalFootballLeagueEvent|PersonalEvent|MixedMartialArtsEvent|FilmFestival|SpaceMission|WomensTennisAssociationTournament|Meeting|Q495513|Tournament))>.<(field.(wikiPageUsesTemplate.(AcademicConference|Q2020153)).restaurant.(Q23442|Atoll|Island))>.(Q17517|MobilePhone).(Constellation|Q8928).regentOf.goldenRaspberryAward.languageFamily.commandant.ethnicGroup.(hasJunctionWith.Regency).(Engineer|Q81096)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v6), (v20)-[:`chairman`]->(v21), (v7), (v21), (v9), (v12), (v4), (v5), (v1), (v18), (x)-[:`spokesperson`]->(v1), (v20), (v2), (v8), (v4)-[:`artery`]->(v20), (v22), (v0), (v2)-[:`solicitorGeneral`]->(v3), (v6)-[:`soccerTournamentThisSeason`]->(v8), (v21)-[:`bodyDiscovered`]->(v22), (v22)-[:`ideology`]->(y), (v3), (v3)-[:`vein`]->(v5), (v19), (v1)-[:`stylisticOrigin`]->(v2), (v5)-[:`skills`]->(v7) WHERE ((x:`TrackList` AND ((v7:`Q41298` OR v7:`Magazine`) AND (v8:`Q8161` OR v8:`Tax`)) AND EXISTS { MATCH (v11), (v4)-[:`giniCoefficientCategory`]->(v11) WHERE (v11:`SportsEvent` OR v11:`MilitaryConflict` OR v11:`CyclingRace` OR v11:`OlympicEvent` OR v11:`CyclingCompetition` OR v11:`Attack` OR v11:`Election` OR v11:`Contest` OR v11:`Q3887` OR v11:`MotorRace` OR v11:`Q476300` OR v11:`GrandPrix` OR v11:`SocietalEvent` OR v11:`Q40231` OR v11:`Q868557` OR v11:`Outbreak` OR v11:`Rebellion` OR v11:`LifeCycleEvent` OR v11:`Q1656682` OR v11:`Q2761147` OR v11:`WrestlingEvent` OR v11:`NaturalEvent` OR v11:`MusicFestival` OR v11:`Competition` OR v11:`Festival` OR v11:`TennisTournament` OR v11:`Q500834` OR v11:`GolfTournament` OR v11:`Convention` OR v11:`NationalFootballLeagueEvent` OR v11:`Olympics` OR v11:`Earthquake` OR v11:`HistoricalEvent` OR v11:`PenaltyShootOut` OR v11:`Q15061650` OR v11:`Q2133344` OR v11:`Q220505` OR v11:`StormSurge` OR v11:`AcademicConference` OR v11:`Event` OR v11:`Q13219666` OR v11:`Q15091377` OR v11:`FootballMatch` OR v11:`SolarEclipse` OR v11:`HorseRace` OR v11:`SoccerTournament` OR v11:`Race` OR v11:`Q2020153` OR v11:`InternationalFootballLeagueEvent` OR v11:`PersonalEvent` OR v11:`MixedMartialArtsEvent` OR v11:`FilmFestival` OR v11:`SpaceMission` OR v11:`WomensTennisAssociationTournament` OR v11:`Meeting` OR v11:`Q495513` OR v11:`Tournament`) } AND EXISTS { MATCH (v14)-[:`wikiPageUsesTemplate`]->(v16), (v15), (v15)-[:`restaurant`]->(v17), (v14), (v17), (v4)-[:`field`]->(v14), (v16) WHERE ((v16:`AcademicConference` OR v16:`Q2020153`) AND (v17:`Q23442` OR v17:`Atoll` OR v17:`Island`)) }) AND (v4:`Q17517` OR v4:`MobilePhone`) AND v4:`OlympicResult` AND y:`FieldHockeyLeague`) } OR EXISTS { MATCH (v6), (v35)-[:`ethnicGroup`]->(v36), (v27)-[:`regentOf`]->(v32), (v34)-[:`commandant`]->(v35), (v7), (v37), (v24)-[:`stylisticOrigin`]->(v25), (v24), (v5), (v28), (v23), (v35), (v26), (x)-[:`spokesperson`]->(v24), (v25), (v30), (v36)-[:`hasJunctionWith`]->(v37), (v32)-[:`goldenRaspberryAward`]->(v33), (v8), (v6)-[:`soccerTournamentThisSeason`]->(v8), (v29), (v25)-[:`solicitorGeneral`]->(v26), (v3)-[:`vein`]->(v5), (v33), (v27), (v31), (v32), (v36), (v34), (v33)-[:`languageFamily`]->(v34), (v5)-[:`skills`]->(v7) WHERE ((((x:`TrackList` AND ((v7:`Q41298` OR v7:`Magazine`) AND (v8:`Q8161` OR v8:`Tax`)) AND EXISTS { MATCH (v11), (v4)-[:`giniCoefficientCategory`]->(v11) WHERE (v11:`SportsEvent` OR v11:`MilitaryConflict` OR v11:`CyclingRace` OR v11:`OlympicEvent` OR v11:`CyclingCompetition` OR v11:`Attack` OR v11:`Election` OR v11:`Contest` OR v11:`Q3887` OR v11:`MotorRace` OR v11:`Q476300` OR v11:`GrandPrix` OR v11:`SocietalEvent` OR v11:`Q40231` OR v11:`Q868557` OR v11:`Outbreak` OR v11:`Rebellion` OR v11:`LifeCycleEvent` OR v11:`Q1656682` OR v11:`Q2761147` OR v11:`WrestlingEvent` OR v11:`NaturalEvent` OR v11:`MusicFestival` OR v11:`Competition` OR v11:`Festival` OR v11:`TennisTournament` OR v11:`Q500834` OR v11:`GolfTournament` OR v11:`Convention` OR v11:`NationalFootballLeagueEvent` OR v11:`Olympics` OR v11:`Earthquake` OR v11:`HistoricalEvent` OR v11:`PenaltyShootOut` OR v11:`Q15061650` OR v11:`Q2133344` OR v11:`Q220505` OR v11:`StormSurge` OR v11:`AcademicConference` OR v11:`Event` OR v11:`Q13219666` OR v11:`Q15091377` OR v11:`FootballMatch` OR v11:`SolarEclipse` OR v11:`HorseRace` OR v11:`SoccerTournament` OR v11:`Race` OR v11:`Q2020153` OR v11:`InternationalFootballLeagueEvent` OR v11:`PersonalEvent` OR v11:`MixedMartialArtsEvent` OR v11:`FilmFestival` OR v11:`SpaceMission` OR v11:`WomensTennisAssociationTournament` OR v11:`Meeting` OR v11:`Q495513` OR v11:`Tournament`) } AND EXISTS { MATCH (v14)-[:`wikiPageUsesTemplate`]->(v16), (v15), (v15)-[:`restaurant`]->(v17), (v14), (v17), (v4)-[:`field`]->(v14), (v16) WHERE ((v16:`AcademicConference` OR v16:`Q2020153`) AND (v17:`Q23442` OR v17:`Atoll` OR v17:`Island`)) }) AND (v27:`Q17517` OR v27:`MobilePhone`)) AND (v27:`Constellation` OR v27:`Q8928`) AND v37:`Regency`) AND (v37:`Engineer` OR v37:`Q81096`)) }) RETURN DISTINCT x
Q21;33;49;0;false;true;51;6891;;q(x):-(([VideoGame].continent.region.developer.closingFilm.thumbnail.aspectRatio.<(militaryRank.<(releaseLocation.[Community])>.demographics.[Moss])>.[Saint]).(([Relationship].<(agglomeration.[ChristianBishop])>.<(cultivatedVariety.<(winterAppearances.[Mammal])>.delegateMayor.[Competition])>.<(instrument.[Mayor])>.[ComedyGroup]).([Standard].<(knownFor.<(firstRace.[FootballLeagueSeason])>.nerve.[LegalCase])>.boiler.featuring.[SiteOfSpecialScientificInterest])))(x,y);q(x):-((Q7889|VideoGame).continent.region.developer.closingFilm.thumbnail.aspectRatio.(militaryRank.(releaseLocation.Community).demographics.Moss).(Saint|Q43115).Relationship.(agglomeration.(Archbishop|ChristianBishop)).<(cultivatedVariety.(winterAppearances.(Horse|Cat|Q25324|Q146|Dog|Mammal|Q7377)).delegateMayor.(Contest|Q476300|Competition))>.<(instrument.(Q30185|Mayor))>.ComedyGroup.Standard.(knownFor.(firstRace.(NationalFootballLeagueSeason|FootballLeagueSeason)).nerve.(Q2334719|LegalCase|SupremeCourtOfTheUnitedStatesCase)).boiler.featuring.(Q422211|SiteOfSpecialScientificInterest))(x,y);MATCH (v7)-[:`agglomeration`]->(v13), (v26), (v4), (v8), (v5), (v24), (v6), (v9)-[:`demographics`]->(v7), (v3)-[:`closingFilm`]->(v4), (v4)-[:`thumbnail`]->(v5), (v5)-[:`aspectRatio`]->(v6), (v14), (v29), (v25)-[:`boiler`]->(v30), (v10), (v27), (v31), (v3), (v12), (v13), (v23), (v12)-[:`knownFor`]->(v26), (v30), (v2), (v28), (v25), (v1), (v1)-[:`region`]->(v2), (v7), (v26)-[:`firstRace`]->(v28), (v30)-[:`featuring`]->(v31), (v0), (v8)-[:`releaseLocation`]->(v9), (v27)-[:`nerve`]->(v29), (x)-[:`continent`]->(v1), (v6)-[:`militaryRank`]->(v8), (v2)-[:`developer`]->(v3), (v11), (v20), (v9) MATCH (x) MATCH (y) WHERE ((((x:`Q7889` OR x:`VideoGame`) AND v9:`Community` AND v7:`Moss`) AND (v7:`Saint` OR v7:`Q43115`) AND v7:`Relationship` AND (v13:`Archbishop` OR v13:`ChristianBishop`) AND EXISTS { MATCH (v16)-[:`winterAppearances`]->(v18), (v17), (v16), (v19), (v18), (v17)-[:`delegateMayor`]->(v19), (v12)-[:`cultivatedVariety`]->(v16) WHERE ((v18:`Horse` OR v18:`Cat` OR v18:`Q25324` OR v18:`Q146` OR v18:`Dog` OR v18:`Mammal` OR v18:`Q7377`) AND (v19:`Contest` OR v19:`Q476300` OR v19:`Competition`)) } AND EXISTS { MATCH (v12)-[:`instrument`]->(v22), (v22) WHERE (v22:`Q30185` OR v22:`Mayor`) } AND v12:`ComedyGroup` AND v12:`Standard` AND ((v28:`NationalFootballLeagueSeason` OR v28:`FootballLeagueSeason`) AND (v29:`Q2334719` OR v29:`LegalCase` OR v29:`SupremeCourtOfTheUnitedStatesCase`))) AND (v31:`Q422211` OR v31:`SiteOfSpecialScientificInterest`)) RETURN DISTINCT x
Q22;7;10;0;false;false;29;5091;;q(x):-([TermOfOffice].<(highestAltitude.<(servingRailwayLine.[Gymnast])>.winsAtChallenges.[SiteOfSpecialScientificInterest])>.[MedicalSpecialty])(x,y);q(x):-((TermOfOffice|Q524572).(highestAltitude.(servingRailwayLine.Gymnast).winsAtChallenges.(Q422211|SiteOfSpecialScientificInterest)).(Q930752|MedicalSpecialty))(x,y);MATCH (v3), (v3)-[:`winsAtChallenges`]->(v4), (v4), (v1), (x)-[:`highestAltitude`]->(v2), (v2)-[:`servingRailwayLine`]->(v3), (v0), (v2) MATCH (x) MATCH (y) WHERE (((x:`TermOfOffice` OR x:`Q524572`) AND (v3:`Gymnast` AND (v4:`Q422211` OR v4:`SiteOfSpecialScientificInterest`))) AND (v1:`Q930752` OR v1:`MedicalSpecialty`)) RETURN DISTINCT x
Q23;13;14;0;false;false;30;4946;;q(x):-([Diploma].canonizedBy.firstWinner.britishComedyAwards.<(massif.[MouseGeneLocation])>.depths.<(board.<(prospectTeam.[Painter])>.aircraftTransport.[Arachnid])>.[Sculpture])(x,y);q(x):-(Diploma.canonizedBy.firstWinner.britishComedyAwards.<(massif.MouseGeneLocation)>.depths.<(board.(prospectTeam.(Q1028181|Painter)).aircraftTransport.Arachnid)>.Sculpture)(x,y);MATCH (v3)-[:`depths`]->(y), (x)-[:`canonizedBy`]->(v1), (v2)-[:`britishComedyAwards`]->(v3), (v4), (v1), (v0), (v3), (v1)-[:`firstWinner`]->(v2), (v2) MATCH (x) MATCH (y) WHERE (x:`Diploma` AND EXISTS { MATCH (v3)-[:`massif`]->(v5) WHERE v5:`MouseGeneLocation` } AND EXISTS { MATCH (v9), (y)-[:`board`]->(v7), (v8)-[:`aircraftTransport`]->(v6), (v8), (v7)-[:`prospectTeam`]->(v9), (v7) WHERE ((v9:`Q1028181` OR v9:`Painter`) AND v6:`Arachnid`) } AND y:`Sculpture`) RETURN DISTINCT x
Q24;7;11;0;false;false;28;20010;;q(x):-(([Square].subsequentInfrastructure.<(component.[MovieGenre])>.map.southEastPlace.[Department])*)(x,y);q(x):-(((Q174782|Square).subsequentInfrastructure.<(component.MovieGenre)>.map.southEastPlace.(Department|OverseasDepartment|Q202216))|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v2), (v1)-[:`map`]->(v4), (x)-[:`subsequentInfrastructure`]->(v1), (v0), (v4), (v4)-[:`southEastPlace`]->(v5), (v5) WHERE (((x:`Q174782` OR x:`Square`) AND EXISTS { MATCH (v1)-[:`component`]->(v3) WHERE v3:`MovieGenre` }) AND (v5:`Department` OR v5:`OverseasDepartment` OR v5:`Q202216`)) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q25;6;8;0;false;false;23;20015;;q(x):-(([SoccerClubSeason].orogeny.bodyDiscovered.<(existence.[WaterTower])>.[PoliceOfficer])*)(x,y);q(x):-((SoccerClubSeason.orogeny.bodyDiscovered.(existence.(WaterTower|Q274153)).PoliceOfficer)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v2), (x)-[:`orogeny`]->(v1), (v2)-[:`existence`]->(v3), (v1)-[:`bodyDiscovered`]->(v2), (v3), (v0) WHERE (x:`SoccerClubSeason` AND (v3:`WaterTower` OR v3:`Q274153`) AND y:`PoliceOfficer`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q26;14;51;0;false;false;39;20014;;q(x):-(([PeriodicalLiterature].movie.<(politicalPartyOfLeader.<(fastestDriverCountry.[Population])>.alongside.[PlayboyPlaymate])>.[VolleyballCoach])|([AnatomicalStructure].<(isPartOfAnatomicalStructure.[Congressman])>.shipCrew.genus.[RouteOfTransportation]))(x,y);q(x):-(((PeriodicalLiterature|Newspaper|AcademicJournal|Q11032|Q41298|UndergroundJournal|Q1092563|Magazine).movie.<(politicalPartyOfLeader.<(fastestDriverCountry.(Population|Q33829))>.alongside.PlayboyPlaymate)>.VolleyballCoach)|((Lymph|Embryology|Nerve|Q9655|AnatomicalStructure|Brain|Q7365|Q9620|Artery|Ligament|Q9609|Bone|Q39888|Q265868|BloodVessel|Vein|Muscle|Q4936952).<(isPartOfAnatomicalStructure.Congressman)>.shipCrew.genus.(Bridge|Road|Q12280|RailwayLine|RouteOfTransportation|Q2354973|Q728937|Q34442|WaterwayTunnel|RailwayTunnel|RoadTunnel|RoadJunction|Q1311958)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (x)-[:`movie`]->(y) WHERE ((x:`PeriodicalLiterature` OR x:`Newspaper` OR x:`AcademicJournal` OR x:`Q11032` OR x:`Q41298` OR x:`UndergroundJournal` OR x:`Q1092563` OR x:`Magazine`) AND EXISTS { MATCH (v2)-[:`alongside`]->(v1), (v2), (v3), (y)-[:`politicalPartyOfLeader`]->(v2) WHERE (EXISTS { MATCH (v5), (v2)-[:`fastestDriverCountry`]->(v5) WHERE (v5:`Population` OR v5:`Q33829`) } AND v1:`PlayboyPlaymate`) } AND y:`VolleyballCoach`) } OR EXISTS { MATCH (v9)-[:`genus`]->(v10), (v6), (v9), (x)-[:`shipCrew`]->(v9), (v7), (v10) WHERE (((x:`Lymph` OR x:`Embryology` OR x:`Nerve` OR x:`Q9655` OR x:`AnatomicalStructure` OR x:`Brain` OR x:`Q7365` OR x:`Q9620` OR x:`Artery` OR x:`Ligament` OR x:`Q9609` OR x:`Bone` OR x:`Q39888` OR x:`Q265868` OR x:`BloodVessel` OR x:`Vein` OR x:`Muscle` OR x:`Q4936952`) AND EXISTS { MATCH (x)-[:`isPartOfAnatomicalStructure`]->(v8) WHERE v8:`Congressman` }) AND (v10:`Bridge` OR v10:`Road` OR v10:`Q12280` OR v10:`RailwayLine` OR v10:`RouteOfTransportation` OR v10:`Q2354973` OR v10:`Q728937` OR v10:`Q34442` OR v10:`WaterwayTunnel` OR v10:`RailwayTunnel` OR v10:`RoadTunnel` OR v10:`RoadJunction` OR v10:`Q1311958`)) }) RETURN DISTINCT x
Q27;36;77;0;false;true;50;20018;;q(x):-(([LatterDaySaint].dynasty.senator.highestPosition.department.jureLanguage.<(sport.<(caterer.[WineRegion])>.chairman.[HandballLeague])>.[Manga]).(([FieldHockeyLeague].lymph.<(foresterDistrict.<(millType.[NationalCollegiateAthleticAssociationAthlete])>.musicBand.[Beverage])>.[ProgrammingLanguage])|([AnatomicalStructure].<(literaryGenre.<(hubAirport.[MouseGeneLocation])>.region.[Swimmer])>.<(sire.[ComicStrip])>.<(associatedRocket.<(firstFlight.[Polysaccharide])>.classis.[CricketTeam])>.<(channel.[Nebula])>.[Watermill])))(x,y);q(x):-((LatterDaySaint.dynasty.senator.highestPosition.department.jureLanguage.<(sport.<(caterer.WineRegion)>.chairman.HandballLeague)>.(Manga|Q8274).FieldHockeyLeague.lymph.<(foresterDistrict.<(millType.NationalCollegiateAthleticAssociationAthlete)>.musicBand.(Beer|Vodka|ControlledDesignationOfOriginWine|Wine|Q282|Q44|Beverage))>.(ProgrammingLanguage|Q9143))|(LatterDaySaint.dynasty.senator.highestPosition.department.jureLanguage.<(sport.<(caterer.WineRegion)>.chairman.HandballLeague)>.(Manga|Q8274).(Lymph|Embryology|Nerve|Q9655|Q7365|Brain|AnatomicalStructure|Q9620|Artery|Ligament|Bone|Q9609|Q39888|Q265868|BloodVessel|Vein|Muscle|Q4936952).<(literaryGenre.<(hubAirport.MouseGeneLocation)>.region.(Swimmer|Q10843402))>.<(sire.ComicStrip)>.(associatedRocket.<(firstFlight.Polysaccharide)>.(classis|subClassis).CricketTeam).(channel.Nebula).(Q185187|Watermill)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v11), (v14), (v13), (v6), (v3), (v5), (v2), (v0), (v3)-[:`department`]->(v4), (v2)-[:`highestPosition`]->(v3), (v1), (v5)-[:`lymph`]->(v13), (v1)-[:`senator`]->(v2), (v4)-[:`jureLanguage`]->(v5), (v4), (x)-[:`dynasty`]->(v1), (v12) WHERE (((x:`LatterDaySaint` AND EXISTS { MATCH (v9), (v8), (v8)-[:`chairman`]->(v7), (v5)-[:`sport`]->(v8) WHERE (EXISTS { MATCH (v8)-[:`caterer`]->(v10) WHERE v10:`WineRegion` } AND v7:`HandballLeague`) }) AND (v5:`Manga` OR v5:`Q8274`) AND v5:`FieldHockeyLeague` AND EXISTS { MATCH (v16), (v13)-[:`foresterDistrict`]->(v16), (v16)-[:`musicBand`]->(v19), (v19), (v17) WHERE (EXISTS { MATCH (v16)-[:`millType`]->(v18) WHERE v18:`NationalCollegiateAthleticAssociationAthlete` } AND (v19:`Beer` OR v19:`Vodka` OR v19:`ControlledDesignationOfOriginWine` OR v19:`Wine` OR v19:`Q282` OR v19:`Q44` OR v19:`Beverage`)) }) AND (v13:`ProgrammingLanguage` OR v13:`Q9143`)) } OR EXISTS { MATCH (v24)-[:`jureLanguage`]->(v25), (v28), (v29), (v37), (v37)-[:`channel`]->(v41), (x)-[:`dynasty`]->(v21), (v25), (v38), (v22), (v23), (v26), (v24), (v21), (v20), (v41), (v22)-[:`highestPosition`]->(v23), (v27), (v39), (v35), (v21)-[:`senator`]->(v22), (v23)-[:`department`]->(v24), (v25)-[:`associatedRocket`]->(v38) WHERE ((((x:`LatterDaySaint` AND EXISTS { MATCH (v9), (v8), (v8)-[:`chairman`]->(v7), (v5)-[:`sport`]->(v8) WHERE (EXISTS { MATCH (v8)-[:`caterer`]->(v10) WHERE v10:`WineRegion` } AND v7:`HandballLeague`) }) AND (v25:`Manga` OR v25:`Q8274`)) AND (v25:`Lymph` OR v25:`Embryology` OR v25:`Nerve` OR v25:`Q9655` OR v25:`Q7365` OR v25:`Brain` OR v25:`AnatomicalStructure` OR v25:`Q9620` OR v25:`Artery` OR v25:`Ligament` OR v25:`Bone` OR v25:`Q9609` OR v25:`Q39888` OR v25:`Q265868` OR v25:`BloodVessel` OR v25:`Vein` OR v25:`Muscle` OR v25:`Q4936952`) AND EXISTS { MATCH (v31), (v34), (v31)-[:`region`]->(v34), (v25)-[:`literaryGenre`]->(v31), (v32) WHERE (EXISTS { MATCH (v31)-[:`hubAirport`]->(v33) WHERE v33:`MouseGeneLocation` } AND (v34:`Swimmer` OR v34:`Q10843402`)) } AND EXISTS { MATCH (v25)-[:`sire`]->(v36) WHERE v36:`ComicStrip` } AND (EXISTS { MATCH (v38)-[:`firstFlight`]->(v40) WHERE v40:`Polysaccharide` } AND (EXISTS { MATCH (v38)-[:`classis`]->(v37) } OR EXISTS { MATCH (v38)-[:`subClassis`]->(v37) }) AND v37:`CricketTeam`) AND v41:`Nebula`) AND (v41:`Q185187` OR v41:`Watermill`)) }) RETURN DISTINCT x
Q28;22;44;0;false;false;38;20010;;q(x):-(([WinterSportPlayer].biggestCity.assembly.tvShow.[AmateurBoxer])|(([Ship].basinCountry.genre.debutWork.boilerPressure.naacpImageAward.[Arena])|([BowlingLeague].<(broadcastNetwork.<(winsAtOtherTournaments.[Group])>.managementRegion.[Legislature])>.prefaceBy.tvShow.notableStudent.[NobleFamily])))(x,y);q(x):-((BowlingLeague.<(broadcastNetwork.<(winsAtOtherTournaments.(Group|ComedyGroup|Band|Q215380))>.managementRegion.(Q11204|Legislature))>.prefaceBy.tvShow.notableStudent.(Q13417114|NobleFamily))|((Q11446|Ship).basinCountry.(genre|literaryGenre).debutWork.boilerPressure.naacpImageAward.Arena)|((CrossCountrySkier|Ski_jumper|NordicCombined|BobsleighAthlete|Skater|WinterSportPlayer|Q11774891|Biathlete|Curler|Q4270517|FigureSkater|IceHockeyPlayer|Skier|Q847400|Q13219587|SpeedSkater).biggestCity.assembly.tvShow.AmateurBoxer))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v10), (v1), (v8), (v8)-[:`tvShow`]->(v9), (v0), (v9), (x)-[:`prefaceBy`]->(v8), (v9)-[:`notableStudent`]->(v10) WHERE ((x:`BowlingLeague` AND EXISTS { MATCH (v3), (x)-[:`broadcastNetwork`]->(v3), (v4), (v7), (v3)-[:`managementRegion`]->(v7) WHERE (EXISTS { MATCH (v6), (v3)-[:`winsAtOtherTournaments`]->(v6) WHERE (v6:`Group` OR v6:`ComedyGroup` OR v6:`Band` OR v6:`Q215380`) } AND (v7:`Q11204` OR v7:`Legislature`)) }) AND (v10:`Q13417114` OR v10:`NobleFamily`)) } OR EXISTS { MATCH (v11), (v13), (v13)-[:`debutWork`]->(v14), (x)-[:`basinCountry`]->(v12), (v12), (v14), (v14)-[:`boilerPressure`]->(v15), (v15)-[:`naacpImageAward`]->(y), (v15) WHERE ((x:`Q11446` OR x:`Ship`) AND (EXISTS { MATCH (v12)-[:`genre`]->(v13) } OR EXISTS { MATCH (v12)-[:`literaryGenre`]->(v13) }) AND y:`Arena`) } OR EXISTS { MATCH (x)-[:`biggestCity`]->(v17), (v17)-[:`assembly`]->(v18), (v18)-[:`tvShow`]->(y), (v18), (v17), (v16) WHERE ((x:`CrossCountrySkier` OR x:`Ski_jumper` OR x:`NordicCombined` OR x:`BobsleighAthlete` OR x:`Skater` OR x:`WinterSportPlayer` OR x:`Q11774891` OR x:`Biathlete` OR x:`Curler` OR x:`Q4270517` OR x:`FigureSkater` OR x:`IceHockeyPlayer` OR x:`Skier` OR x:`Q847400` OR x:`Q13219587` OR x:`SpeedSkater`) AND y:`AmateurBoxer`) }) RETURN DISTINCT x
Q29;12;13;0;false;false;23;5455;;q(x):-([Cheese].campus.aircraftAttack.uses.elementAbove.winsAtOtherTournaments.winsAtAlpg.routeStartLocation.copilote.chef.battery.[AutomobileEngine])(x,y);q(x):-(Cheese.campus.aircraftAttack.(uses|playRole).elementAbove.winsAtOtherTournaments.winsAtAlpg.routeStartLocation.copilote.chef.battery.AutomobileEngine)(x,y);MATCH (v5), (v2), (v1), (v6)-[:`routeStartLocation`]->(v7), (v3)-[:`elementAbove`]->(v4), (v9), (v7)-[:`copilote`]->(v8), (v3), (v6), (v9)-[:`battery`]->(y), (v4), (v8), (x)-[:`campus`]->(v1), (v5)-[:`winsAtAlpg`]->(v6), (v7), (v0), (v1)-[:`aircraftAttack`]->(v2), (v8)-[:`chef`]->(v9), (v4)-[:`winsAtOtherTournaments`]->(v5) MATCH (x) MATCH (y) WHERE (x:`Cheese` AND (EXISTS { MATCH (v2)-[:`uses`]->(v3) } OR EXISTS { MATCH (v2)-[:`playRole`]->(v3) }) AND y:`AutomobileEngine`) RETURN DISTINCT x
Q30;27;298;0;false;false;196;8381;;q(x):-(([ProgrammingLanguage].<(field.[ArchitecturalStructure])>.<(politicalPartyInLegislature.[Openswarm])>.patron.[SpeedwayTeam]).(([GreenAlga].principal.thirdDriverCountry.mentor.jointCommunity.<(education.<(flagBearer.[Canal])>.component.[Tram])>.screenActorsGuildAward.[Gnetophytes]).([ChristianPatriarch].organ.education.cyclistGenre.heritageRegister.<(launchPad.[Continent])>.[GivenName])))(x,y);q(x):-((ProgrammingLanguage|Q9143).<(field.(Q1777138|Q134447|Mosque|RollerCoaster|RaceTrack|HotSpring|Q202216|Galaxy|Q515716|Locality|HistoricalDistrict|AdministrativeRegion|Cemetery|Town|WorldHeritageSite|LakeBodyOfWater|Bridge|Shrine|Swarm|PowerStation|Airport|SubMunicipality|Q7275|WindMotor|Province|RouteOfTransportation|Port|Nebula|RoadTunnel|CityDistrict|District|RouteStop|Q8928|Q34627|Q1348589|BrownDwarf|HistoricalSettlement|Manor|CapitalOfRegion|Continent|WineRegion|Theatre|Casino|Mountain|FormerMunicipality|Sea|Treadmill|Location|Racecourse|Synagogue|GatedCommunity|Q1311958|Dike|Community|Cape|Q177380|Pyramid|Constellation|LaunchPad|Openswarm|Fort|Q9430|ArtificialSatellite|Q55488|Q12280|RailwayLine|Factory|Crater|Q39614|Bay|Desert|Forest|RoadJunction|Q41253|Intercommunality|Station|Q1048525|Q16970|Q1248784|Q1353183|Q33506|CelestialBody|Windmill|Q23397|Q44494|Q15854792|Arrondissement|Q47521|Deanery|Q44377|Q3257686|MetroStation|Q9259|Q1970725|Island|Q39715|WaterRide|Glacier|Q719456|Canal|Village|Country|Zoo|TramStation|Q3957|Q24354|Tower|SeaBodyOfWater|CoalPit|MountainPass|Q79007|WaterTower|Capital|Lock|Square|Cinema|Q422211|Building|Q318|Territory|HistoricalCountry|HistoricBuilding|Infrastructure|Q133056|NaturalRegion|Q486972|Q43501|Temple|Ocean|Road|Q728937|Q39816|WaterwayTunnel|Canton|MilitaryStructure|Q33837|Q11707|Place|HistoricalAreaOfAuthority|ShoppingMall|Beach|Dam|SiteOfSpecialScientificInterest|Skyscraper|City|Q38720|ClericalAdministrativeRegion|Q83405|OldTerritory|Q40357|Q12323|ShoppingCenter|Q130003|ProtectedArea|Q532|Stream|Q185187|NuclearPowerStation|Q44613|Agglomeration|Asteroid|Lake|Cave|Q1620908|Monastery|Venue|Q19730508|Regency|State|Hotel|Region|RiverBodyOfWater|AdministrativeArea|Q4989906|Q23442|Valley|Q8072|Atoll|PopulatedPlace|Q3455524|SkiResort|Q515|Q2354973|Q35666|Q3863|Q473972|SportFacility|RailwayStation|Q634|Memorial|MicroRegion|Prefecture|Q4022|ReligiousBuilding|Garden|Church|Q34442|Archipelago|Q8502|Stadium|LunarCrater|Q2870166|Castle|CountrySeat|Globularswarm|Q1370598|GraveMonument|Volcano|Q697295|RestArea|Park|Monument|Q101600|Q11315|HistoricalRegion|Street|Municipality|Q174782|Q32815|Q1107656|GovernmentalAdministrativeRegion|Q46831|GolfCourse|ArchitecturalStructure|Department|Q23413|DistrictWaterBoard|Watermill|Lighthouse|Q274153|Arena|NaturalPlace|RailwayTunnel|Q159719|OverseasDepartment|Q3153117|CricketGround|SkiArea|Diocese|MountainRange|Museum|Restaurant|Q44782|Prison|HistoricPlace|Q683267|Q928830|Q6256|Q35509|Q133215|Mill|River|Star|Planet|Settlement|HistoricalProvince|ConcentrationCamp|Tunnel|BodyOfWater|Mine|AmusementParkAttraction|Infrastucture|Parish|ElectricalSubstation|Satellite|Q11303|Q27686|Q12516|Q41176|Q12518))>.(politicalPartyInLegislature.Openswarm).patron.SpeedwayTeam.GreenAlga.principal.thirdDriverCountry.mentor.jointCommunity.<(education.<(flagBearer.Canal)>.component.Tram)>.screenActorsGuildAward.Gnetophytes.ChristianPatriarch.organ.education.cyclistGenre.heritageRegister.<(launchPad.Continent)>.(Q202444|GivenName))(x,y);MATCH (v9)-[:`mentor`]->(v10), (v1), (v11), (v4)-[:`patron`]->(v5), (v21), (v4), (v11)-[:`screenActorsGuildAward`]->(v17), (v20)-[:`education`]->(v21), (v18), (v7), (v0), (v9), (v22), (v8)-[:`thirdDriverCountry`]->(v9), (v8), (v17)-[:`organ`]->(v20), (v20), (v17), (v10)-[:`jointCommunity`]->(v11), (v5)-[:`principal`]->(v8), (v21)-[:`cyclistGenre`]->(v22), (v10), (x)-[:`politicalPartyInLegislature`]->(v4), (v5), (v24), (v23), (v6), (v19), (v22)-[:`heritageRegister`]->(v23), (v12) MATCH (x) MATCH (y) WHERE (((x:`ProgrammingLanguage` OR x:`Q9143`) AND EXISTS { MATCH (v3), (x)-[:`field`]->(v3) WHERE (v3:`Q1777138` OR v3:`Q134447` OR v3:`Mosque` OR v3:`RollerCoaster` OR v3:`RaceTrack` OR v3:`HotSpring` OR v3:`Q202216` OR v3:`Galaxy` OR v3:`Q515716` OR v3:`Locality` OR v3:`HistoricalDistrict` OR v3:`AdministrativeRegion` OR v3:`Cemetery` OR v3:`Town` OR v3:`WorldHeritageSite` OR v3:`LakeBodyOfWater` OR v3:`Bridge` OR v3:`Shrine` OR v3:`Swarm` OR v3:`PowerStation` OR v3:`Airport` OR v3:`SubMunicipality` OR v3:`Q7275` OR v3:`WindMotor` OR v3:`Province` OR v3:`RouteOfTransportation` OR v3:`Port` OR v3:`Nebula` OR v3:`RoadTunnel` OR v3:`CityDistrict` OR v3:`District` OR v3:`RouteStop` OR v3:`Q8928` OR v3:`Q34627` OR v3:`Q1348589` OR v3:`BrownDwarf` OR v3:`HistoricalSettlement` OR v3:`Manor` OR v3:`CapitalOfRegion` OR v3:`Continent` OR v3:`WineRegion` OR v3:`Theatre` OR v3:`Casino` OR v3:`Mountain` OR v3:`FormerMunicipality` OR v3:`Sea` OR v3:`Treadmill` OR v3:`Location` OR v3:`Racecourse` OR v3:`Synagogue` OR v3:`GatedCommunity` OR v3:`Q1311958` OR v3:`Dike` OR v3:`Community` OR v3:`Cape` OR v3:`Q177380` OR v3:`Pyramid` OR v3:`Constellation` OR v3:`LaunchPad` OR v3:`Openswarm` OR v3:`Fort` OR v3:`Q9430` OR v3:`ArtificialSatellite` OR v3:`Q55488` OR v3:`Q12280` OR v3:`RailwayLine` OR v3:`Factory` OR v3:`Crater` OR v3:`Q39614` OR v3:`Bay` OR v3:`Desert` OR v3:`Forest` OR v3:`RoadJunction` OR v3:`Q41253` OR v3:`Intercommunality` OR v3:`Station` OR v3:`Q1048525` OR v3:`Q16970` OR v3:`Q1248784` OR v3:`Q1353183` OR v3:`Q33506` OR v3:`CelestialBody` OR v3:`Windmill` OR v3:`Q23397` OR v3:`Q44494` OR v3:`Q15854792` OR v3:`Arrondissement` OR v3:`Q47521` OR v3:`Deanery` OR v3:`Q44377` OR v3:`Q3257686` OR v3:`MetroStation` OR v3:`Q9259` OR v3:`Q1970725` OR v3:`Island` OR v3:`Q39715` OR v3:`WaterRide` OR v3:`Glacier` OR v3:`Q719456` OR v3:`Canal` OR v3:`Village` OR v3:`Country` OR v3:`Zoo` OR v3:`TramStation` OR v3:`Q3957` OR v3:`Q24354` OR v3:`Tower` OR v3:`SeaBodyOfWater` OR v3:`CoalPit` OR v3:`MountainPass` OR v3:`Q79007` OR v3:`WaterTower` OR v3:`Capital` OR v3:`Lock` OR v3:`Square` OR v3:`Cinema` OR v3:`Q422211` OR v3:`Building` OR v3:`Q318` OR v3:`Territory` OR v3:`HistoricalCountry` OR v3:`HistoricBuilding` OR v3:`Infrastructure` OR v3:`Q133056` OR v3:`NaturalRegion` OR v3:`Q486972` OR v3:`Q43501` OR v3:`Temple` OR v3:`Ocean` OR v3:`Road` OR v3:`Q728937` OR v3:`Q39816` OR v3:`WaterwayTunnel` OR v3:`Canton` OR v3:`MilitaryStructure` OR v3:`Q33837` OR v3:`Q11707` OR v3:`Place` OR v3:`HistoricalAreaOfAuthority` OR v3:`ShoppingMall` OR v3:`Beach` OR v3:`Dam` OR v3:`SiteOfSpecialScientificInterest` OR v3:`Skyscraper` OR v3:`City` OR v3:`Q38720` OR v3:`ClericalAdministrativeRegion` OR v3:`Q83405` OR v3:`OldTerritory` OR v3:`Q40357` OR v3:`Q12323` OR v3:`ShoppingCenter` OR v3:`Q130003` OR v3:`ProtectedArea` OR v3:`Q532` OR v3:`Stream` OR v3:`Q185187` OR v3:`NuclearPowerStation` OR v3:`Q44613` OR v3:`Agglomeration` OR v3:`Asteroid` OR v3:`Lake` OR v3:`Cave` OR v3:`Q1620908` OR v3:`Monastery` OR v3:`Venue` OR v3:`Q19730508` OR v3:`Regency` OR v3:`State` OR v3:`Hotel` OR v3:`Region` OR v3:`RiverBodyOfWater` OR v3:`AdministrativeArea` OR v3:`Q4989906` OR v3:`Q23442` OR v3:`Valley` OR v3:`Q8072` OR v3:`Atoll` OR v3:`PopulatedPlace` OR v3:`Q3455524` OR v3:`SkiResort` OR v3:`Q515` OR v3:`Q2354973` OR v3:`Q35666` OR v3:`Q3863` OR v3:`Q473972` OR v3:`SportFacility` OR v3:`RailwayStation` OR v3:`Q634` OR v3:`Memorial` OR v3:`MicroRegion` OR v3:`Prefecture` OR v3:`Q4022` OR v3:`ReligiousBuilding` OR v3:`Garden` OR v3:`Church` OR v3:`Q34442` OR v3:`Archipelago` OR v3:`Q8502` OR v3:`Stadium` OR v3:`LunarCrater` OR v3:`Q2870166` OR v3:`Castle` OR v3:`CountrySeat` OR v3:`Globularswarm` OR v3:`Q1370598` OR v3:`GraveMonument` OR v3:`Volcano` OR v3:`Q697295` OR v3:`RestArea` OR v3:`Park` OR v3:`Monument` OR v3:`Q101600` OR v3:`Q11315` OR v3:`HistoricalRegion` OR v3:`Street` OR v3:`Municipality` OR v3:`Q174782` OR v3:`Q32815` OR v3:`Q1107656` OR v3:`GovernmentalAdministrativeRegion` OR v3:`Q46831` OR v3:`GolfCourse` OR v3:`ArchitecturalStructure` OR v3:`Department` OR v3:`Q23413` OR v3:`DistrictWaterBoard` OR v3:`Watermill` OR v3:`Lighthouse` OR v3:`Q274153` OR v3:`Arena` OR v3:`NaturalPlace` OR v3:`RailwayTunnel` OR v3:`Q159719` OR v3:`OverseasDepartment` OR v3:`Q3153117` OR v3:`CricketGround` OR v3:`SkiArea` OR v3:`Diocese` OR v3:`MountainRange` OR v3:`Museum` OR v3:`Restaurant` OR v3:`Q44782` OR v3:`Prison` OR v3:`HistoricPlace` OR v3:`Q683267` OR v3:`Q928830` OR v3:`Q6256` OR v3:`Q35509` OR v3:`Q133215` OR v3:`Mill` OR v3:`River` OR v3:`Star` OR v3:`Planet` OR v3:`Settlement` OR v3:`HistoricalProvince` OR v3:`ConcentrationCamp` OR v3:`Tunnel` OR v3:`BodyOfWater` OR v3:`Mine` OR v3:`AmusementParkAttraction` OR v3:`Infrastucture` OR v3:`Parish` OR v3:`ElectricalSubstation` OR v3:`Satellite` OR v3:`Q11303` OR v3:`Q27686` OR v3:`Q12516` OR v3:`Q41176` OR v3:`Q12518`) } AND v4:`Openswarm` AND v5:`SpeedwayTeam` AND v5:`GreenAlga` AND EXISTS { MATCH (v14)-[:`component`]->(v13), (v11)-[:`education`]->(v14), (v15), (v14) WHERE (EXISTS { MATCH (v14)-[:`flagBearer`]->(v16) WHERE v16:`Canal` } AND v13:`Tram`) } AND v17:`Gnetophytes` AND v17:`ChristianPatriarch` AND EXISTS { MATCH (v23)-[:`launchPad`]->(v25) WHERE v25:`Continent` }) AND (v23:`Q202444` OR v23:`GivenName`)) RETURN DISTINCT x
Q31;10;18;0;false;false;34;5678;;q(x):-([Windmill].secondCommander.lowestRegion.<(governorGeneral.<(ceremonialCounty.[Tournament])>.storyEditor.[Canal])>.archipelago.[Lieutenant])(x,y);q(x):-((Windmill|Q38720).secondCommander.lowestRegion.<(governorGeneral.<(ceremonialCounty.(TennisTournament|GolfTournament|Q500834|SoccerTournament|WomensTennisAssociationTournament|Tournament|Q15061650|Q13219666))>.storyEditor.Canal)>.archipelago.Lieutenant)(x,y);MATCH (v1), (x)-[:`secondCommander`]->(v1), (v2)-[:`archipelago`]->(y), (v0), (v3), (v2), (v1)-[:`lowestRegion`]->(v2) MATCH (x) MATCH (y) WHERE ((x:`Windmill` OR x:`Q38720`) AND EXISTS { MATCH (v5)-[:`storyEditor`]->(v4), (v2)-[:`governorGeneral`]->(v5), (v6), (v5) WHERE (EXISTS { MATCH (v5)-[:`ceremonialCounty`]->(v8), (v8) WHERE (v8:`TennisTournament` OR v8:`GolfTournament` OR v8:`Q500834` OR v8:`SoccerTournament` OR v8:`WomensTennisAssociationTournament` OR v8:`Tournament` OR v8:`Q15061650` OR v8:`Q13219666`) } AND v4:`Canal`) } AND y:`Lieutenant`) RETURN DISTINCT x
Q32;7;10;0;false;false;28;20017;;q(x):-(([Atoll].territory.administrativeCollectivity.<(chief.[Medicine])>.musicalArtist.[Governor])*)(x,y);q(x):-((Atoll.territory.administrativeCollectivity.<(chief.(Medicine|Q11190))>.musicalArtist.(Q132050|Governor))|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v2), (v1)-[:`administrativeCollectivity`]->(v2), (v2)-[:`musicalArtist`]->(v6), (x)-[:`territory`]->(v1), (v3), (v6), (v0), (v1) WHERE ((x:`Atoll` AND EXISTS { MATCH (v2)-[:`chief`]->(v5), (v5) WHERE (v5:`Medicine` OR v5:`Q11190`) }) AND (v6:`Q132050` OR v6:`Governor`)) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q33;32;35;0;false;false;32;20018;;q(x):-(([CurlingLeague].otherFamilyBranch.winsAtSun.headteacher.founder.otherSportsExperience.careerStation.river.musicBand.crew.mentor.[ChartsPlacements])|(([BusinessPerson].<(ncaaTeam.[Lymph])>.<(specialist.<(largestMetro.[Insect])>.owningCompany.[Treaty])>.[SoapCharacter]).([Grape].fuelType.makeupArtist.<(largestCity.<(notableStudent.[PoliceOfficer])>.pleochroism.[Lighthouse])>.headOfFamily.mainArtist.[Brain])))(x,y);q(x):-((BusinessPerson.<(ncaaTeam.Lymph)>.(specialist.<(largestMetro.(Q1390|Insect))>.owningCompany.Treaty).SoapCharacter.(Grape|Q10978).fuelType.makeupArtist.<(largestCity.<(notableStudent.PoliceOfficer)>.pleochroism.(Q39715|Lighthouse))>.headOfFamily.mainArtist.Brain)|(CurlingLeague.otherFamilyBranch.winsAtSun.headteacher.founder.otherSportsExperience.careerStation.river.musicBand.crew.mentor.ChartsPlacements))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v11)-[:`headOfFamily`]->(v18), (v9), (v8), (v11), (x)-[:`specialist`]->(v4), (v5), (v3)-[:`fuelType`]->(v10), (v0), (v4), (v10)-[:`makeupArtist`]->(v11), (v12), (v3), (v18), (v10), (v4)-[:`owningCompany`]->(v3), (v18)-[:`mainArtist`]->(y) WHERE ((x:`BusinessPerson` AND EXISTS { MATCH (x)-[:`ncaaTeam`]->(v2) WHERE v2:`Lymph` } AND EXISTS { MATCH (v4)-[:`largestMetro`]->(v7), (v7) WHERE (v7:`Q1390` OR v7:`Insect`) } AND v3:`Treaty` AND v3:`SoapCharacter`) AND (v3:`Grape` OR v3:`Q10978`) AND EXISTS { MATCH (v14)-[:`pleochroism`]->(v17), (v14), (v11)-[:`largestCity`]->(v14), (v15), (v17) WHERE (EXISTS { MATCH (v14)-[:`notableStudent`]->(v16) WHERE v16:`PoliceOfficer` } AND (v17:`Q39715` OR v17:`Lighthouse`)) } AND y:`Brain`) } OR EXISTS { MATCH (v27), (v21), (v22), (v20)-[:`winsAtSun`]->(v21), (v24)-[:`careerStation`]->(v25), (v25)-[:`river`]->(v26), (v24), (x)-[:`otherFamilyBranch`]->(v20), (v28)-[:`mentor`]->(y), (v19), (v20), (v27)-[:`crew`]->(v28), (v28), (v23)-[:`otherSportsExperience`]->(v24), (v26)-[:`musicBand`]->(v27), (v21)-[:`headteacher`]->(v22), (v22)-[:`founder`]->(v23), (v23), (v25), (v26) WHERE (x:`CurlingLeague` AND y:`ChartsPlacements`) }) RETURN DISTINCT x
Q34;13;17;0;false;false;24;5188;;q(x):-([MilitaryVehicle].<(secondDriver.<(soccerTournamentOpeningSeason.[Group])>.subOrder.[NuclearPowerStation])>.youthWing.detractor.ceo.origin.thirdDriver.nerve.[StatedResolution])(x,y);q(x):-(MilitaryVehicle.<(secondDriver.<(soccerTournamentOpeningSeason.(Group|ComedyGroup|Band|Q215380))>.subOrder.(NuclearPowerStation|Q134447))>.youthWing.detractor.ceo.origin.thirdDriver.nerve.StatedResolution)(x,y);MATCH (v12), (v0), (v11), (v9), (v9)-[:`ceo`]->(v10), (v1), (v10)-[:`origin`]->(v11), (x)-[:`youthWing`]->(v8), (v11)-[:`thirdDriver`]->(v12), (v12)-[:`nerve`]->(y), (v8)-[:`detractor`]->(v9), (v10), (v8) MATCH (x) MATCH (y) WHERE (x:`MilitaryVehicle` AND EXISTS { MATCH (v3), (x)-[:`secondDriver`]->(v3), (v4), (v7), (v3)-[:`subOrder`]->(v7) WHERE (EXISTS { MATCH (v6), (v3)-[:`soccerTournamentOpeningSeason`]->(v6) WHERE (v6:`Group` OR v6:`ComedyGroup` OR v6:`Band` OR v6:`Q215380`) } AND (v7:`NuclearPowerStation` OR v7:`Q134447`)) } AND y:`StatedResolution`) RETURN DISTINCT x
Q35;17;20;0;false;false;25;20027;;q(x):-(([NobelPrize].drugs.com.<(march.<(dam.[BrownDwarf])>.detractor.[JewishLeader])>.organSystem.[Museum])|(([Medician].managementCountry.[WorkSequence])|([DBpedian].languageRegulator.religiousOrder.singleList.firstDriverTeam.[CanadianFootballTeam])))(x,y);q(x):-((Medician.managementCountry.WorkSequence)|((Q7191|NobelPrize).<(march.<(dam.(BrownDwarf|Q101600))>.detractor.JewishLeader)>.organSystem.(Q33506|Museum))|(DBpedian.languageRegulator.religiousOrder.singleList.firstDriverTeam.CanadianFootballTeam))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (x)-[:`managementCountry`]->(y) WHERE (x:`Medician` AND y:`WorkSequence`) } OR EXISTS { MATCH (v1), (v2), (v8), (x)-[:`organSystem`]->(v8) WHERE (((x:`Q7191` OR x:`NobelPrize`) AND EXISTS { MATCH (x)-[:`march`]->(v4), (v5), (v4)-[:`detractor`]->(v3), (v4) WHERE (EXISTS { MATCH (v7), (v4)-[:`dam`]->(v7) WHERE (v7:`BrownDwarf` OR v7:`Q101600`) } AND v3:`JewishLeader`) }) AND (v8:`Q33506` OR v8:`Museum`)) } OR EXISTS { MATCH (v12), (v10)-[:`religiousOrder`]->(v11), (v9), (x)-[:`languageRegulator`]->(v10), (v11), (v10), (v12)-[:`firstDriverTeam`]->(y), (v11)-[:`singleList`]->(v12) WHERE (x:`DBpedian` AND y:`CanadianFootballTeam`) }) RETURN DISTINCT x
Q36;13;16;0;false;false;31;5144;;q(x):-([GrossDomesticProductPerCapita].<(officialOpenedBy.<(firstPublisher.[Website])>.period.[Muscle])>.deathPlace.<(poleDriver.<(sourceConfluence.[StormSurge])>.sourceConfluenceMountain.[Locomotive])>.[ScientificConcept])(x,y);q(x):-(GrossDomesticProductPerCapita.(officialOpenedBy.<(firstPublisher.(Website|WebSite))>.period.(Muscle|Q7365)).deathPlace.<(poleDriver.<(sourceConfluence.StormSurge)>.sourceConfluenceMountain.(Locomotive|Q93301))>.ScientificConcept)(x,y);MATCH (v1), (v2), (v2)-[:`period`]->(v6), (v3), (v6), (v0), (v1)-[:`deathPlace`]->(y), (x)-[:`officialOpenedBy`]->(v2) MATCH (x) MATCH (y) WHERE (x:`GrossDomesticProductPerCapita` AND (EXISTS { MATCH (v5), (v2)-[:`firstPublisher`]->(v5) WHERE (v5:`Website` OR v5:`WebSite`) } AND (v6:`Muscle` OR v6:`Q7365`)) AND EXISTS { MATCH (v11), (v8), (v8)-[:`sourceConfluenceMountain`]->(v11), (y)-[:`poleDriver`]->(v8), (v9) WHERE (EXISTS { MATCH (v8)-[:`sourceConfluence`]->(v10) WHERE v10:`StormSurge` } AND (v11:`Locomotive` OR v11:`Q93301`)) } AND y:`ScientificConcept`) RETURN DISTINCT x
Q37;18;25;0;false;false;41;20033;;q(x):-(([NaturalRegion].brother.[VicePrimeMinister])|(([WaterwayTunnel].<(projectParticipant.<(fuelSystem.[PublicService])>.northPlace.[CardGame])>.jurisdiction.<(languageRegulator.[Film])>.<(languageRegulator.<(profession.[Parish])>.billed.[Arachnid])>.[TelevisionShow])*))(x,y);q(x):-(((NaturalRegion|Q1970725).brother.VicePrimeMinister)|(WaterwayTunnel.<(projectParticipant.<(fuelSystem.(PublicService|Q161837))>.northPlace.(Q142714|CardGame))>.jurisdiction.<(languageRegulator.(Movie|Q11424|Film))>.(languageRegulator.<(profession.Parish)>.billed.Arachnid).(Q15416|TelevisionShow))|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`brother`]->(y), (v0) WHERE ((x:`NaturalRegion` OR x:`Q1970725`) AND y:`VicePrimeMinister`) } OR EXISTS { MATCH (v13), (v14)-[:`billed`]->(v13), (v9), (v1), (v10), (v15), (x)-[:`jurisdiction`]->(v9), (v14), (v9)-[:`languageRegulator`]->(v14), (v2) WHERE ((x:`WaterwayTunnel` AND EXISTS { MATCH (v8), (v4)-[:`northPlace`]->(v8), (x)-[:`projectParticipant`]->(v4), (v5), (v4) WHERE (EXISTS { MATCH (v7), (v4)-[:`fuelSystem`]->(v7) WHERE (v7:`PublicService` OR v7:`Q161837`) } AND (v8:`Q142714` OR v8:`CardGame`)) } AND EXISTS { MATCH (v9)-[:`languageRegulator`]->(v12), (v12) WHERE (v12:`Movie` OR v12:`Q11424` OR v12:`Film`) } AND EXISTS { MATCH (v14)-[:`profession`]->(v16) WHERE v16:`Parish` } AND v13:`Arachnid`) AND (v13:`Q15416` OR v13:`TelevisionShow`)) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q38;3;4;0;false;false;31;5224;;q(x):-([LatterDaySaint].presentMunicipality.[PoliticalParty])(x,y);q(x):-(LatterDaySaint.presentMunicipality.(PoliticalParty|Q7278))(x,y);MATCH (x)-[:`presentMunicipality`]->(v1), (v1), (v0) MATCH (x) MATCH (y) WHERE (x:`LatterDaySaint` AND (v1:`PoliticalParty` OR v1:`Q7278`)) RETURN DISTINCT x
Q39;18;28;0;false;false;61;20012;;q(x):-(([Professor].medicalDiagnosis.designCompany.mouthState.founder.[Vodka])|(([GatedCommunity].<(uncle.[Village])>.mainIsland.deathCause.<(artPatron.[SoftballLeague])>.[RailwayStation])|([Tournament].creatorOfDish.style.[SerialKiller])))(x,y);q(x):-((GatedCommunity.<(uncle.(Village|Q532))>.mainIsland.deathCause.(artPatron.SoftballLeague).(RailwayStation|Q55488))|((TennisTournament|Q500834|GolfTournament|SoccerTournament|WomensTennisAssociationTournament|Tournament|Q15061650|Q13219666).creatorOfDish.style.(Q484188|SerialKiller))|(Professor.medicalDiagnosis.designCompany.mouthState.founder.Vodka))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v5)-[:`artPatron`]->(v6), (v1), (v5), (v0), (v4), (v6), (v4)-[:`deathCause`]->(v5), (x)-[:`mainIsland`]->(v4) WHERE ((x:`GatedCommunity` AND EXISTS { MATCH (x)-[:`uncle`]->(v3), (v3) WHERE (v3:`Village` OR v3:`Q532`) } AND v6:`SoftballLeague`) AND (v6:`RailwayStation` OR v6:`Q55488`)) } OR EXISTS { MATCH (v8)-[:`style`]->(v9), (v8), (x)-[:`creatorOfDish`]->(v8), (v9), (v7) WHERE ((x:`TennisTournament` OR x:`Q500834` OR x:`GolfTournament` OR x:`SoccerTournament` OR x:`WomensTennisAssociationTournament` OR x:`Tournament` OR x:`Q15061650` OR x:`Q13219666`) AND (v9:`Q484188` OR v9:`SerialKiller`)) } OR EXISTS { MATCH (v10), (v13)-[:`founder`]->(y), (v12)-[:`mouthState`]->(v13), (v12), (x)-[:`medicalDiagnosis`]->(v11), (v11)-[:`designCompany`]->(v12), (v13), (v11) WHERE (x:`Professor` AND y:`Vodka`) }) RETURN DISTINCT x
Q40;13;25;0;false;false;56;20020;;q(x):-(([NaturalEvent].<(soccerLeagueSeason.[Drug])>.[Contest])|([Guitarist].spouse.<(managementCountry.<(programmingLanguage.[RecordOffice])>.championInDoubleFemale.[ProgrammingLanguage])>.firstWinner.[Publisher]))(x,y);q(x):-(((Guitarist|Q855091).spouse.<(managementCountry.<(programmingLanguage.RecordOffice)>.championInDoubleFemale.(Q9143|ProgrammingLanguage))>.firstWinner.Publisher)|((StormSurge|SolarEclipse|Q3887|Earthquake|NaturalEvent).<(soccerLeagueSeason.(Drug|CombinationDrug|Vaccine|Q8386|VaccinationStatistics|MonoclonalAntibody))>.(Contest|Q476300)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (v1)-[:`firstWinner`]->(y), (v2), (x)-[:`spouse`]->(v1), (v1) WHERE ((x:`Guitarist` OR x:`Q855091`) AND EXISTS { MATCH (v7), (v5), (v1)-[:`managementCountry`]->(v4), (v4)-[:`championInDoubleFemale`]->(v7), (v4) WHERE (EXISTS { MATCH (v4)-[:`programmingLanguage`]->(v6) WHERE v6:`RecordOffice` } AND (v7:`Q9143` OR v7:`ProgrammingLanguage`)) } AND y:`Publisher`) } OR EXISTS { MATCH (v8), (v9) WHERE (((x:`StormSurge` OR x:`SolarEclipse` OR x:`Q3887` OR x:`Earthquake` OR x:`NaturalEvent`) AND EXISTS { MATCH (v11), (x)-[:`soccerLeagueSeason`]->(v11) WHERE (v11:`Drug` OR v11:`CombinationDrug` OR v11:`Vaccine` OR v11:`Q8386` OR v11:`VaccinationStatistics` OR v11:`MonoclonalAntibody`) }) AND (x:`Contest` OR x:`Q476300`)) }) RETURN DISTINCT x
Q41;20;42;0;false;false;62;20016;;q(x):-(([Stream].pictureDescription.teachingStaff.geolocDepartment.resolution.damage.[GreenAlga]).(([Meeting].artPatron.<(linkedTo.<(road.[BoardGame])>.westPlace.[MotorRace])>.connectsReferencedTo.originalStartPoint.artPatron.<(peopleVaccinatedPerHundred.[Covid19])>.[Racecourse])*))(x,y);q(x):-(((Q47521|Canal|River|RiverBodyOfWater|Stream|Q4022).pictureDescription.teachingStaff.geolocDepartment.resolution.damage.GreenAlga)|((Q47521|Canal|River|RiverBodyOfWater|Stream|Q4022).pictureDescription.teachingStaff.geolocDepartment.resolution.damage.GreenAlga.(Q2761147|Meeting).artPatron.<(linkedTo.<(road.(Q131436|BoardGame))>.westPlace.MotorRace)>.connectsReferencedTo.originalStartPoint.artPatron.(peopleVaccinatedPerHundred.(Covid19|Q84263196)).(Q1777138|RaceTrack|Racecourse)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v2), (v4), (v0), (v2)-[:`geolocDepartment`]->(v3), (v1)-[:`teachingStaff`]->(v2), (v3)-[:`resolution`]->(v4), (x)-[:`pictureDescription`]->(v1), (v3), (v4)-[:`damage`]->(y) WHERE ((x:`Q47521` OR x:`Canal` OR x:`River` OR x:`RiverBodyOfWater` OR x:`Stream` OR x:`Q4022`) AND y:`GreenAlga`) } OR EXISTS { MATCH (v8)-[:`resolution`]->(v9), (v23), (v22), (v6)-[:`teachingStaff`]->(v7), (v22)-[:`peopleVaccinatedPerHundred`]->(v24), (v24), (v21)-[:`artPatron`]->(v22), (v7)-[:`geolocDepartment`]->(v8), (v10)-[:`artPatron`]->(v13), (v13), (v11), (v20)-[:`originalStartPoint`]->(v21), (v21), (v7), (v9), (v12), (v13)-[:`connectsReferencedTo`]->(v20), (v20), (x)-[:`pictureDescription`]->(v6), (v8), (v9)-[:`damage`]->(v10), (v14), (v6), (v10), (v5) WHERE ((((x:`Q47521` OR x:`Canal` OR x:`River` OR x:`RiverBodyOfWater` OR x:`Stream` OR x:`Q4022`) AND v10:`GreenAlga`) AND (v10:`Q2761147` OR v10:`Meeting`) AND EXISTS { MATCH (v16)-[:`westPlace`]->(v15), (v17), (v13)-[:`linkedTo`]->(v16), (v16) WHERE (EXISTS { MATCH (v19), (v16)-[:`road`]->(v19) WHERE (v19:`Q131436` OR v19:`BoardGame`) } AND v15:`MotorRace`) } AND (v24:`Covid19` OR v24:`Q84263196`)) AND (v23:`Q1777138` OR v23:`RaceTrack` OR v23:`Racecourse`)) }) RETURN DISTINCT x
Q42;4;5;0;false;false;40;20020;;q(x):-(([HollywoodCartoon].gameEngine.satScore.[DartsPlayer])*)(x,y);q(x):-(epsilon|(HollywoodCartoon.gameEngine.satScore.DartsPlayer))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (x)-[:`gameEngine`]->(v1), (v1)-[:`satScore`]->(y), (v0), (v1) WHERE (x:`HollywoodCartoon` AND y:`DartsPlayer`) }) RETURN DISTINCT x
Q43;4;7;0;false;false;31;20020;;q(x):-(([SupremeCourtOfTheUnitedStatesCase].<(significantBuilding.[Cricketer])>.[SportsManager])*)(x,y);q(x):-(epsilon|(SupremeCourtOfTheUnitedStatesCase.<(significantBuilding.Cricketer)>.(SportsManager|SoccerManager|Q628099)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v0), (v1) WHERE ((x:`SupremeCourtOfTheUnitedStatesCase` AND EXISTS { MATCH (x)-[:`significantBuilding`]->(v2) WHERE v2:`Cricketer` }) AND (x:`SportsManager` OR x:`SoccerManager` OR x:`Q628099`)) }) RETURN DISTINCT x
Q44;17;18;0;false;false;26;20020;;q(x):-(([SpeedwayRider].grammyAward.soccerTournamentMostSuccesfull.internationalAffiliation.[Capital])|(([Ski_jumper].oilSystem.southPlace.wikiPageUsesTemplate.internationalAffiliation.[Area])|([ConcentrationCamp].<(influenced.[CricketTeam])>.tonyAward.doctoralAdvisor.[Musical])))(x,y);q(x):-((Ski_jumper.oilSystem.southPlace.wikiPageUsesTemplate.internationalAffiliation.Area)|(ConcentrationCamp.<(influenced.CricketTeam)>.tonyAward.doctoralAdvisor.(Q2743|Musical))|(SpeedwayRider.grammyAward.soccerTournamentMostSuccesfull.internationalAffiliation.Capital))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1)-[:`southPlace`]->(v2), (v3), (x)-[:`oilSystem`]->(v1), (v3)-[:`internationalAffiliation`]->(y), (v0), (v2), (v2)-[:`wikiPageUsesTemplate`]->(v3), (v1) WHERE (x:`Ski_jumper` AND y:`Area`) } OR EXISTS { MATCH (v4), (v7), (v8), (x)-[:`tonyAward`]->(v7), (v7)-[:`doctoralAdvisor`]->(v8), (v5) WHERE ((x:`ConcentrationCamp` AND EXISTS { MATCH (x)-[:`influenced`]->(v6) WHERE v6:`CricketTeam` }) AND (v8:`Q2743` OR v8:`Musical`)) } OR EXISTS { MATCH (v11)-[:`internationalAffiliation`]->(y), (x)-[:`grammyAward`]->(v10), (v10)-[:`soccerTournamentMostSuccesfull`]->(v11), (v11), (v9), (v10) WHERE (x:`SpeedwayRider` AND y:`Capital`) }) RETURN DISTINCT x
Q45;23;88;0;false;false;58;20040;;q(x):-(([RestArea].<(cluster.[ChemicalCompound])>.daylightSavingTimeZone.executiveProducer.agglomerationDemographics.<(team.[NobleFamily])>.[Cipher])|(([Stadium].nextMission.fossil.childOrganisation.class.<(usurper.<(alpsMainPart.[Motorcycle])>.formerBroadcastNetwork.[AnimangaCharacter])>.[Activity]).([Company].winsAtSenEuro.[Region])))(x,y);q(x):-((Stadium.nextMission.fossil.childOrganisation.class.<(usurper.<(alpsMainPart.(Motorcycle|Q34493))>.formerBroadcastNetwork.AnimangaCharacter)>.(Game|Athletics|Q142714|Sport|Activity|CardGame|Q216048|BoardGame|Sales|Q1914636|Q194189|Q11410|Q131436|TeamSport|Q349).(Q156362|Q18127|Q4830453|Caterer|BankOrCreditUnion|LawFirm|Brewery|Winery|Airline|Q613142|BusCompany|PublicTransitSystem|Publisher|Company|Bank|Q46970|RecordLabel).winsAtSenEuro.(Manor|AdministrativeArea|Q3455524|FormerMunicipality|Q202216|ClericalAdministrativeRegion|Q515716|HistoricalRegion|AdministrativeRegion|HistoricalDistrict|Municipality|Arrondissement|HistoricalProvince|MicroRegion|GovernmentalAdministrativeRegion|Deanery|Department|NaturalRegion|SubMunicipality|Prefecture|DistrictWaterBoard|Parish|Q1970725|Q1620908|Province|Canton|Q19730508|Regency|OverseasDepartment|Region|District|HistoricalAreaOfAuthority|Diocese))|(RestArea.<(cluster.(ChemicalCompound|Q11173))>.daylightSavingTimeZone.executiveProducer.agglomerationDemographics.<(team.(Q13417114|NobleFamily))>.Cipher))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v4), (v4)-[:`winsAtSenEuro`]->(v13), (v3)-[:`class`]->(v4), (v5), (v0), (v13), (v11), (x)-[:`nextMission`]->(v1), (v1)-[:`fossil`]->(v2), (v2)-[:`childOrganisation`]->(v3), (v3), (v12), (v1), (v2) WHERE ((((x:`Stadium` AND EXISTS { MATCH (v4)-[:`usurper`]->(v7), (v7), (v8), (v7)-[:`formerBroadcastNetwork`]->(v6) WHERE (EXISTS { MATCH (v10), (v7)-[:`alpsMainPart`]->(v10) WHERE (v10:`Motorcycle` OR v10:`Q34493`) } AND v6:`AnimangaCharacter`) }) AND (v4:`Game` OR v4:`Athletics` OR v4:`Q142714` OR v4:`Sport` OR v4:`Activity` OR v4:`CardGame` OR v4:`Q216048` OR v4:`BoardGame` OR v4:`Sales` OR v4:`Q1914636` OR v4:`Q194189` OR v4:`Q11410` OR v4:`Q131436` OR v4:`TeamSport` OR v4:`Q349`)) AND (v4:`Q156362` OR v4:`Q18127` OR v4:`Q4830453` OR v4:`Caterer` OR v4:`BankOrCreditUnion` OR v4:`LawFirm` OR v4:`Brewery` OR v4:`Winery` OR v4:`Airline` OR v4:`Q613142` OR v4:`BusCompany` OR v4:`PublicTransitSystem` OR v4:`Publisher` OR v4:`Company` OR v4:`Bank` OR v4:`Q46970` OR v4:`RecordLabel`)) AND (v13:`Manor` OR v13:`AdministrativeArea` OR v13:`Q3455524` OR v13:`FormerMunicipality` OR v13:`Q202216` OR v13:`ClericalAdministrativeRegion` OR v13:`Q515716` OR v13:`HistoricalRegion` OR v13:`AdministrativeRegion` OR v13:`HistoricalDistrict` OR v13:`Municipality` OR v13:`Arrondissement` OR v13:`HistoricalProvince` OR v13:`MicroRegion` OR v13:`GovernmentalAdministrativeRegion` OR v13:`Deanery` OR v13:`Department` OR v13:`NaturalRegion` OR v13:`SubMunicipality` OR v13:`Prefecture` OR v13:`DistrictWaterBoard` OR v13:`Parish` OR v13:`Q1970725` OR v13:`Q1620908` OR v13:`Province` OR v13:`Canton` OR v13:`Q19730508` OR v13:`Regency` OR v13:`OverseasDepartment` OR v13:`Region` OR v13:`District` OR v13:`HistoricalAreaOfAuthority` OR v13:`Diocese`)) } OR EXISTS { MATCH (v19)-[:`agglomerationDemographics`]->(y), (v14), (v15), (x)-[:`daylightSavingTimeZone`]->(v18), (v19), (v18)-[:`executiveProducer`]->(v19), (v18) WHERE (x:`RestArea` AND EXISTS { MATCH (x)-[:`cluster`]->(v17), (v17) WHERE (v17:`ChemicalCompound` OR v17:`Q11173`) } AND EXISTS { MATCH (y)-[:`team`]->(v21), (v21) WHERE (v21:`Q13417114` OR v21:`NobleFamily`) } AND y:`Cipher`) }) RETURN DISTINCT x
Q46;14;22;0;false;false;31;6083;;q(x):-(([AutomobileEngine].<(foundedBy.<(isPartOfMilitaryConflict.[TennisLeague])>.hasAbsorbedMunicipality.[FormerMunicipality])>.[StarCluster]).([TelevisionEpisode].<(countryWithFirstSatelliteLaunched.<(crosses.[RadioProgram])>.championInDouble.[Mineral])>.[Saint]))(x,y);q(x):-(AutomobileEngine.<(foundedBy.<(isPartOfMilitaryConflict.TennisLeague)>.hasAbsorbedMunicipality.(Q19730508|FormerMunicipality))>.StarCluster.(TelevisionEpisode|TVEpisode).<(countryWithFirstSatelliteLaunched.(crosses.(RadioProgram|Q1555508)).(championInMixedDouble|championInDoubleFemale|championInDouble|championInDoubleMale).(Mineral|Q7946))>.(Saint|Q43115))(x,y);MATCH (v0), (v1), (v8), (v7), (v9) MATCH (x) MATCH (y) WHERE (((x:`AutomobileEngine` AND EXISTS { MATCH (v3), (x)-[:`foundedBy`]->(v3), (v6), (v3)-[:`hasAbsorbedMunicipality`]->(v6), (v4) WHERE (EXISTS { MATCH (v3)-[:`isPartOfMilitaryConflict`]->(v5) WHERE v5:`TennisLeague` } AND (v6:`Q19730508` OR v6:`FormerMunicipality`)) } AND x:`StarCluster`) AND (x:`TelevisionEpisode` OR x:`TVEpisode`) AND EXISTS { MATCH (v11), (x)-[:`countryWithFirstSatelliteLaunched`]->(v11), (v13), (v12), (v11)-[:`crosses`]->(v13), (v14) WHERE (((v13:`RadioProgram` OR v13:`Q1555508`) AND (EXISTS { MATCH (v12)-[:`championInMixedDouble`]->(v14) } OR EXISTS { MATCH (v12)-[:`championInDoubleFemale`]->(v14) } OR EXISTS { MATCH (v12)-[:`championInDouble`]->(v14) } OR EXISTS { MATCH (v12)-[:`championInDoubleMale`]->(v14) })) AND (v14:`Mineral` OR v14:`Q7946`)) }) AND (x:`Saint` OR x:`Q43115`)) RETURN DISTINCT x
Q47;9;131;0;false;false;83;20028;;q(x):-(([Organisation].archipelago.firstDriver.<(isRouteStop.<(taoiseach.[Treadmill])>.formerTeam.[MouseGene])>.[ReligiousOrganisation])*)(x,y);q(x):-(epsilon|((GovernmentAgency|FormulaOneRacing|Caterer|BankOrCreditUnion|SocialPerson|Q476028|CyclingLeague|EducationalOrganization|PublicTransitSystem|SambaSchool|MixedMartialArtsLeague|Q623109|HockeyClub|University|Q156362|School|HandballLeague|Q4498974|TelevisionStation|Q4830453|BaseballLeague|CricketLeague|Q7278|Q215380|Brewery|Parliament|ReligiousOrganisation|Q613142|SportsClub|SoccerClub|College|MilitaryUnit|Q3914|Library|TennisLeague|Company|Q3918|GovernmentCabinet|CurlingLeague|BaseballTeam|LacrosseLeague|VolleyballLeague|RecordLabel|VideogamesLeague|EmployersOrganisation|AutoRacingLeague|FormulaOneTeam|InternationalOrganisation|BasketballTeam|AmericanFootballLeague|AmericanFootballTeam|RadioStation|SportsTeam|TradeUnion|Q15265344|BroadcastNetwork|AustralianFootballTeam|IceHockeyLeague|CyclingTeam|Q12973014|Q10517054|BowlingLeague|SpeedwayTeam|Legislature|TermOfOffice|HockeyTeam|BasketballLeague|RugbyLeague|Organisation|RadioControlledRacingLeague|CricketTeam|Broadcaster|CanadianFootballTeam|Q327333|HandballTeam|Q18127|Q141683|SpeedwayLeague|Q7075|Q11204|MotorcycleRacingLeague|Q176799|Airline|Q2385804|BusCompany|PaintballLeague|GeopoliticalOrganisation|AustralianFootballLeague|ClericalOrder|Q524572|EducationalInstitution|NationalSoccerClub|SoccerLeague|Band|Q163740|BoxingLeague|Q10962|SoftballLeague|Winery|Publisher|Q35749|Organization|Q46970|InlineHockeyLeague|Q6631808|PoloLeague|ComedyGroup|Non-ProfitOrganisation|SportsLeague|Q178790|Q43229|RecordOffice|RugbyClub|LawFirm|Group|PoliticalParty|GolfLeague|FieldHockeyLeague|CanadianFootballLeague|Bank).archipelago.firstDriver.<(isRouteStop.<(taoiseach.(Treadmill|Q683267))>.formerTeam.MouseGene)>.(ReligiousOrganisation|ClericalOrder)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (x)-[:`archipelago`]->(v1), (v2), (v3), (v1)-[:`firstDriver`]->(v2), (v0), (v1) WHERE (((x:`GovernmentAgency` OR x:`FormulaOneRacing` OR x:`Caterer` OR x:`BankOrCreditUnion` OR x:`SocialPerson` OR x:`Q476028` OR x:`CyclingLeague` OR x:`EducationalOrganization` OR x:`PublicTransitSystem` OR x:`SambaSchool` OR x:`MixedMartialArtsLeague` OR x:`Q623109` OR x:`HockeyClub` OR x:`University` OR x:`Q156362` OR x:`School` OR x:`HandballLeague` OR x:`Q4498974` OR x:`TelevisionStation` OR x:`Q4830453` OR x:`BaseballLeague` OR x:`CricketLeague` OR x:`Q7278` OR x:`Q215380` OR x:`Brewery` OR x:`Parliament` OR x:`ReligiousOrganisation` OR x:`Q613142` OR x:`SportsClub` OR x:`SoccerClub` OR x:`College` OR x:`MilitaryUnit` OR x:`Q3914` OR x:`Library` OR x:`TennisLeague` OR x:`Company` OR x:`Q3918` OR x:`GovernmentCabinet` OR x:`CurlingLeague` OR x:`BaseballTeam` OR x:`LacrosseLeague` OR x:`VolleyballLeague` OR x:`RecordLabel` OR x:`VideogamesLeague` OR x:`EmployersOrganisation` OR x:`AutoRacingLeague` OR x:`FormulaOneTeam` OR x:`InternationalOrganisation` OR x:`BasketballTeam` OR x:`AmericanFootballLeague` OR x:`AmericanFootballTeam` OR x:`RadioStation` OR x:`SportsTeam` OR x:`TradeUnion` OR x:`Q15265344` OR x:`BroadcastNetwork` OR x:`AustralianFootballTeam` OR x:`IceHockeyLeague` OR x:`CyclingTeam` OR x:`Q12973014` OR x:`Q10517054` OR x:`BowlingLeague` OR x:`SpeedwayTeam` OR x:`Legislature` OR x:`TermOfOffice` OR x:`HockeyTeam` OR x:`BasketballLeague` OR x:`RugbyLeague` OR x:`Organisation` OR x:`RadioControlledRacingLeague` OR x:`CricketTeam` OR x:`Broadcaster` OR x:`CanadianFootballTeam` OR x:`Q327333` OR x:`HandballTeam` OR x:`Q18127` OR x:`Q141683` OR x:`SpeedwayLeague` OR x:`Q7075` OR x:`Q11204` OR x:`MotorcycleRacingLeague` OR x:`Q176799` OR x:`Airline` OR x:`Q2385804` OR x:`BusCompany` OR x:`PaintballLeague` OR x:`GeopoliticalOrganisation` OR x:`AustralianFootballLeague` OR x:`ClericalOrder` OR x:`Q524572` OR x:`EducationalInstitution` OR x:`NationalSoccerClub` OR x:`SoccerLeague` OR x:`Band` OR x:`Q163740` OR x:`BoxingLeague` OR x:`Q10962` OR x:`SoftballLeague` OR x:`Winery` OR x:`Publisher` OR x:`Q35749` OR x:`Organization` OR x:`Q46970` OR x:`InlineHockeyLeague` OR x:`Q6631808` OR x:`PoloLeague` OR x:`ComedyGroup` OR x:`Non-ProfitOrganisation` OR x:`SportsLeague` OR x:`Q178790` OR x:`Q43229` OR x:`RecordOffice` OR x:`RugbyClub` OR x:`LawFirm` OR x:`Group` OR x:`PoliticalParty` OR x:`GolfLeague` OR x:`FieldHockeyLeague` OR x:`CanadianFootballLeague` OR x:`Bank`) AND EXISTS { MATCH (v6), (v5), (v5)-[:`formerTeam`]->(v4), (v2)-[:`isRouteStop`]->(v5) WHERE (EXISTS { MATCH (v8), (v5)-[:`taoiseach`]->(v8) WHERE (v8:`Treadmill` OR v8:`Q683267`) } AND v4:`MouseGene`) }) AND (v2:`ReligiousOrganisation` OR v2:`ClericalOrder`)) }) RETURN DISTINCT x
Q48;6;13;0;false;false;32;20022;;q(x):-(([PaintballLeague].<(lastLaunchRocket.[Mineral])>.movement.march.[Presenter])*)(x,y);q(x):-((PaintballLeague.<(lastLaunchRocket.(Mineral|Q7946))>.movement.march.(Q2722764|Presenter|Q13590141|TelevisionHost|RadioHost|Q947873))|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`movement`]->(v4), (v4)-[:`march`]->(v5), (v0), (v4), (v5), (v1) WHERE ((x:`PaintballLeague` AND EXISTS { MATCH (v3), (x)-[:`lastLaunchRocket`]->(v3) WHERE (v3:`Mineral` OR v3:`Q7946`) }) AND (v5:`Q2722764` OR v5:`Presenter` OR v5:`Q13590141` OR v5:`TelevisionHost` OR v5:`RadioHost` OR v5:`Q947873`)) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q49;20;26;0;false;false;33;20016;;q(x):-(([Surname].deathPlace.founder.connotation.municipalityAbsorbedBy.geminiAward.sourceWebsite.[TelevisionShow])|(([Book].<(bishopric.[BasketballPlayer])>.[Mineral]).([Planet].<(domain.<(recordedIn.[TelevisionShow])>.grammyAward.[Parish])>.coatOfArms.[Attack])))(x,y);q(x):-((Surname.deathPlace.founder.connotation.municipalityAbsorbedBy.geminiAward.sourceWebsite.(Q15416|TelevisionShow))|((Q571|Book).<(bishopric.(Q3665646|BasketballPlayer))>.(Mineral|Q7946).(Planet|Q634).<(domain.<(recordedIn.(Q15416|TelevisionShow))>.grammyAward.Parish)>.coatOfArms.Attack))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v3)-[:`municipalityAbsorbedBy`]->(v4), (v4)-[:`geminiAward`]->(v5), (v2), (v1), (v4), (v3), (v5)-[:`sourceWebsite`]->(v6), (x)-[:`deathPlace`]->(v1), (v2)-[:`connotation`]->(v3), (v0), (v6), (v1)-[:`founder`]->(v2), (v5) WHERE (x:`Surname` AND (v6:`Q15416` OR v6:`TelevisionShow`)) } OR EXISTS { MATCH (x)-[:`coatOfArms`]->(y), (v12), (v7), (v11), (v13), (v8) WHERE ((((x:`Q571` OR x:`Book`) AND EXISTS { MATCH (v10), (x)-[:`bishopric`]->(v10) WHERE (v10:`Q3665646` OR v10:`BasketballPlayer`) }) AND (x:`Mineral` OR x:`Q7946`)) AND (x:`Planet` OR x:`Q634`) AND EXISTS { MATCH (x)-[:`domain`]->(v15), (v15)-[:`grammyAward`]->(v14), (v15), (v16) WHERE (EXISTS { MATCH (v18), (v15)-[:`recordedIn`]->(v18) WHERE (v18:`Q15416` OR v18:`TelevisionShow`) } AND v14:`Parish`) } AND y:`Attack`) }) RETURN DISTINCT x
Q50;14;19;0;false;false;34;20012;;q(x):-(([Nerve].athleticsDiscipline.[Monument])|(([Galaxy].<(notableIdea.[SoccerLeague])>.[CanadianFootballTeam])|([JewishLeader].organisation.mostDownPoint.dialect.hasJunctionWith.sire.[LacrossePlayer])))(x,y);q(x):-((JewishLeader.organisation.mostDownPoint.dialect.hasJunctionWith.sire.LacrossePlayer)|((Nerve|Q9620).athleticsDiscipline.(GraveMonument|Q4989906|Memorial|Monument))|((Q318|Galaxy).<(notableIdea.SoccerLeague)>.CanadianFootballTeam))(x,y);MATCH (x) MATCH (y) WHERE ((EXISTS { MATCH (v1)-[:`mostDownPoint`]->(v2), (x)-[:`organisation`]->(v1), (v0), (v1), (v4)-[:`sire`]->(y), (v4), (v3)-[:`hasJunctionWith`]->(v4), (v2)-[:`dialect`]->(v3), (v2), (v3) WHERE (x:`JewishLeader` AND y:`LacrossePlayer`) } OR EXISTS { MATCH (v5), (v6), (x)-[:`athleticsDiscipline`]->(v6) WHERE ((x:`Nerve` OR x:`Q9620`) AND (v6:`GraveMonument` OR v6:`Q4989906` OR v6:`Memorial` OR v6:`Monument`)) }) OR ((x:`Q318` OR x:`Galaxy`) AND EXISTS { MATCH (x)-[:`notableIdea`]->(v7) WHERE v7:`SoccerLeague` } AND x:`CanadianFootballTeam`)) RETURN DISTINCT x
Q51;29;39;0;false;false;45;20011;;q(x):-(([ResearchProject].winterAppearances.network.musicFusionGenre.reigningPope.sea.<(specialist.[RadioControlledRacingLeague])>.<(lowestRegion.[Disease])>.[TopLevelDomain])|(([FashionDesigner].<(arrondissement.<(version.[Enzyme])>.alliance.[President])>.[PlayWright]).([WaterTower].class.firstPublisher.<(capitalMountain.<(spouse.[CardGame])>.school.[Robot])>.<(announcedFrom.[Arrondissement])>.[Fern])))(x,y);q(x):-(((Q1298668|ResearchProject).winterAppearances.network.musicFusionGenre.reigningPope.sea.<(specialist.RadioControlledRacingLeague)>.(lowestRegion.(Disease|Q12136)).(TopLevelDomain|Q14296))|((Q3501317|FashionDesigner).(arrondissement.<(version.(Hormone|Enzyme|Q8047))>.alliance.(Q30461|President)).(Q214917|PlayWright).(WaterTower|Q274153).class.firstPublisher.(capitalMountain.(spouse.(Q142714|CardGame)).school.Robot).<(announcedFrom.Arrondissement)>.Fern))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v2), (v0), (v5)-[:`lowestRegion`]->(v9), (v4)-[:`sea`]->(v5), (v3)-[:`reigningPope`]->(v4), (v6), (v1), (x)-[:`winterAppearances`]->(v1), (v3), (v5), (v2)-[:`musicFusionGenre`]->(v3), (v9), (v8), (v1)-[:`network`]->(v2), (v4) WHERE (((x:`Q1298668` OR x:`ResearchProject`) AND EXISTS { MATCH (v5)-[:`specialist`]->(v7) WHERE v7:`RadioControlledRacingLeague` } AND (v9:`Disease` OR v9:`Q12136`)) AND (v8:`TopLevelDomain` OR v8:`Q14296`)) } OR EXISTS { MATCH (v12), (v21), (v20)-[:`capitalMountain`]->(v21), (v23), (v10), (x)-[:`arrondissement`]->(v12), (v12)-[:`alliance`]->(v16), (v22)-[:`school`]->(y), (v19), (v11)-[:`class`]->(v19), (v21)-[:`spouse`]->(v23), (v13), (v16), (v17), (v20), (v22), (v18), (v19)-[:`firstPublisher`]->(v20), (v11) WHERE ((((x:`Q3501317` OR x:`FashionDesigner`) AND (EXISTS { MATCH (v15), (v12)-[:`version`]->(v15) WHERE (v15:`Hormone` OR v15:`Enzyme` OR v15:`Q8047`) } AND (v16:`Q30461` OR v16:`President`))) AND (v11:`Q214917` OR v11:`PlayWright`)) AND (v11:`WaterTower` OR v11:`Q274153`) AND (v23:`Q142714` OR v23:`CardGame`) AND y:`Robot` AND EXISTS { MATCH (y)-[:`announcedFrom`]->(v24) WHERE v24:`Arrondissement` } AND y:`Fern`) }) RETURN DISTINCT x
Q52;29;39;0;false;false;37;20048;;q(x):-(([RouteStop].europeanAffiliation.deputy.lowestPoint.continent.narrator.lastFlight.bourgmestre.aspectRatio.[LacrossePlayer])|(([SportsTeamMember].programmeFormat.daira.follows.drugs.com.<(entourage.[SquashPlayer])>.<(philosophicalSchool.<(aircraftHelicopterAttack.[Bay])>.judge.[CricketLeague])>.nextEntity.[Mammal]).([OrganisationMember].namedAfter.voiceType.rivalSchool.realm.[RestArea])))(x,y);q(x):-((RouteStop.europeanAffiliation.deputy.lowestPoint.continent.narrator.lastFlight.bourgmestre.aspectRatio.LacrossePlayer)|(SportsTeamMember.programmeFormat.daira.(previousMission|follows|previousEvent).(entourage.(Q16278103|SquashPlayer)).(philosophicalSchool.<(aircraftHelicopterAttack.Bay)>.judge.CricketLeague).nextEntity.(Horse|Cat|Q25324|Q146|Dog|Q7377|Mammal).(SportsTeamMember|OrganisationMember).namedAfter.voiceType.rivalSchool.realm.RestArea))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v6), (v1), (v2)-[:`lowestPoint`]->(v3), (v5)-[:`lastFlight`]->(v6), (v1)-[:`deputy`]->(v2), (v6)-[:`bourgmestre`]->(v7), (x)-[:`europeanAffiliation`]->(v1), (v3)-[:`continent`]->(v4), (v5), (v0), (v4)-[:`narrator`]->(v5), (v2), (v4), (v7)-[:`aspectRatio`]->(y), (v3), (v7) WHERE (x:`RouteStop` AND y:`LacrossePlayer`) } OR EXISTS { MATCH (v12), (v11), (v19), (v11)-[:`entourage`]->(v13), (v10), (v15)-[:`judge`]->(v14), (v9), (v22), (v21)-[:`voiceType`]->(v22), (v14)-[:`nextEntity`]->(v18), (v9)-[:`daira`]->(v10), (v21), (v18), (v15), (v23), (v20), (v14), (v23)-[:`realm`]->(y), (v8), (v13), (x)-[:`programmeFormat`]->(v9), (v18)-[:`namedAfter`]->(v21), (v16), (v12)-[:`philosophicalSchool`]->(v15), (v22)-[:`rivalSchool`]->(v23) WHERE (((x:`SportsTeamMember` AND (EXISTS { MATCH (v10)-[:`previousMission`]->(v11) } OR EXISTS { MATCH (v10)-[:`follows`]->(v11) } OR EXISTS { MATCH (v10)-[:`previousEvent`]->(v11) }) AND (v13:`Q16278103` OR v13:`SquashPlayer`) AND EXISTS { MATCH (v15)-[:`aircraftHelicopterAttack`]->(v17) WHERE v17:`Bay` } AND v14:`CricketLeague`) AND (v18:`Horse` OR v18:`Cat` OR v18:`Q25324` OR v18:`Q146` OR v18:`Dog` OR v18:`Q7377` OR v18:`Mammal`)) AND (v18:`SportsTeamMember` OR v18:`OrganisationMember`) AND y:`RestArea`) }) RETURN DISTINCT x
Q53;26;92;0;false;false;84;14079;;q(x):-(([EmployersOrganisation].<(soccerTournamentOpeningSeason.<(managementPosition.[Drug])>.branchFrom.[BaseballLeague])>.satScore.usedInWar.specialEffects.binomial.genre.[Brewery]).([Gymnast].<(programmingLanguage.<(phylum.[MusicFestival])>.thirdTeam.[MusicalArtist])>.deputyDirector.winsAtAus.<(selection.<(magazine.[SocietalEvent])>.population.[City])>.[Island]))(x,y);q(x):-(EmployersOrganisation.<(soccerTournamentOpeningSeason.<(managementPosition.(Drug|CombinationDrug|Vaccine|Q8386|VaccinationStatistics|MonoclonalAntibody))>.branchFrom.(BaseballLeague|Q6631808))>.satScore.usedInWar.specialEffects.binomial.(genre|literaryGenre).Brewery.Gymnast.(programmingLanguage.(phylum.(Q868557|Festival|FilmFestival|MusicFestival|Q220505)).thirdTeam.(Guitarist|BackScene|Singer|MusicDirector|ClassicalMusicArtist|Q1198887|Q177220|Instrumentalist|Q855091|MusicalArtist)).deputyDirector.winsAtAus.(selection.(magazine.(Festival|TennisTournament|Q500834|GolfTournament|Convention|SportsEvent|NationalFootballLeagueEvent|MilitaryConflict|Olympics|HistoricalEvent|CyclingRace|CyclingCompetition|OlympicEvent|Q15061650|Attack|Q2133344|Q220505|Election|AcademicConference|MotorRace|GrandPrix|SocietalEvent|Q40231|Q13219666|Q868557|FootballMatch|Q15091377|HorseRace|SoccerTournament|Rebellion|Race|Q2020153|InternationalFootballLeagueEvent|MixedMartialArtsEvent|FilmFestival|SpaceMission|WomensTennisAssociationTournament|Q2761147|WrestlingEvent|Meeting|MusicFestival|Tournament)).population.(Q515|CapitalOfRegion|City|Capital)).(Q23442|Atoll|Island))(x,y);MATCH (x)-[:`satScore`]->(v8), (v21), (v20)-[:`winsAtAus`]->(v21), (v12)-[:`programmingLanguage`]->(v16), (v16)-[:`phylum`]->(v18), (v17)-[:`thirdTeam`]->(v19), (v20), (v26), (v24)-[:`population`]->(v26), (v22), (v19), (v1), (v25), (v21)-[:`selection`]->(v23), (v23), (v0), (v8), (v10)-[:`binomial`]->(v11), (v14), (v18), (v24), (v9)-[:`specialEffects`]->(v10), (v23)-[:`magazine`]->(v25), (v9), (v15)-[:`deputyDirector`]->(v20), (v10), (v15), (v13), (v11), (v12), (v17), (v8)-[:`usedInWar`]->(v9), (v16) MATCH (x) MATCH (y) WHERE (((x:`EmployersOrganisation` AND EXISTS { MATCH (v3), (x)-[:`soccerTournamentOpeningSeason`]->(v3), (v4), (v7), (v3)-[:`branchFrom`]->(v7) WHERE (EXISTS { MATCH (v6), (v3)-[:`managementPosition`]->(v6) WHERE (v6:`Drug` OR v6:`CombinationDrug` OR v6:`Vaccine` OR v6:`Q8386` OR v6:`VaccinationStatistics` OR v6:`MonoclonalAntibody`) } AND (v7:`BaseballLeague` OR v7:`Q6631808`)) }) AND (EXISTS { MATCH (v11)-[:`genre`]->(v12) } OR EXISTS { MATCH (v11)-[:`literaryGenre`]->(v12) }) AND v12:`Brewery` AND v12:`Gymnast` AND ((v18:`Q868557` OR v18:`Festival` OR v18:`FilmFestival` OR v18:`MusicFestival` OR v18:`Q220505`) AND (v19:`Guitarist` OR v19:`BackScene` OR v19:`Singer` OR v19:`MusicDirector` OR v19:`ClassicalMusicArtist` OR v19:`Q1198887` OR v19:`Q177220` OR v19:`Instrumentalist` OR v19:`Q855091` OR v19:`MusicalArtist`)) AND ((v25:`Festival` OR v25:`TennisTournament` OR v25:`Q500834` OR v25:`GolfTournament` OR v25:`Convention` OR v25:`SportsEvent` OR v25:`NationalFootballLeagueEvent` OR v25:`MilitaryConflict` OR v25:`Olympics` OR v25:`HistoricalEvent` OR v25:`CyclingRace` OR v25:`CyclingCompetition` OR v25:`OlympicEvent` OR v25:`Q15061650` OR v25:`Attack` OR v25:`Q2133344` OR v25:`Q220505` OR v25:`Election` OR v25:`AcademicConference` OR v25:`MotorRace` OR v25:`GrandPrix` OR v25:`SocietalEvent` OR v25:`Q40231` OR v25:`Q13219666` OR v25:`Q868557` OR v25:`FootballMatch` OR v25:`Q15091377` OR v25:`HorseRace` OR v25:`SoccerTournament` OR v25:`Rebellion` OR v25:`Race` OR v25:`Q2020153` OR v25:`InternationalFootballLeagueEvent` OR v25:`MixedMartialArtsEvent` OR v25:`FilmFestival` OR v25:`SpaceMission` OR v25:`WomensTennisAssociationTournament` OR v25:`Q2761147` OR v25:`WrestlingEvent` OR v25:`Meeting` OR v25:`MusicFestival` OR v25:`Tournament`) AND (v26:`Q515` OR v26:`CapitalOfRegion` OR v26:`City` OR v26:`Capital`))) AND (v22:`Q23442` OR v22:`Atoll` OR v22:`Island`)) RETURN DISTINCT x
Q54;3;1;0;false;false;26;5486;;q(x):-(([CollectionOfValuables].silCode.[InternationalFootballLeagueEvent])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q55;12;14;0;false;false;25;5308;;q(x):-([Noble].<(fileURL.<(formerTeam.[Pandemic])>.raceHorse.[HumanGene])>.<(subTribus.<(northWestPlace.[Musical])>.aircraftHelicopterCargo.[Fashion])>.[FashionDesigner])(x,y);q(x):-(Noble.<(fileURL.<(formerTeam.Pandemic)>.raceHorse.HumanGene)>.(subTribus.(northWestPlace.(Q2743|Musical)).aircraftHelicopterCargo.Fashion).(Q3501317|FashionDesigner))(x,y);MATCH (v7), (v6), (v8), (v8)-[:`aircraftHelicopterCargo`]->(v6), (v0), (v7)-[:`northWestPlace`]->(v9), (v1), (x)-[:`subTribus`]->(v7), (v9) MATCH (x) MATCH (y) WHERE ((x:`Noble` AND EXISTS { MATCH (v3)-[:`raceHorse`]->(v2), (x)-[:`fileURL`]->(v3), (v4), (v3) WHERE (EXISTS { MATCH (v3)-[:`formerTeam`]->(v5) WHERE v5:`Pandemic` } AND v2:`HumanGene`) } AND (v9:`Q2743` OR v9:`Musical`) AND v6:`Fashion`) AND (v6:`Q3501317` OR v6:`FashionDesigner`)) RETURN DISTINCT x
Q56;10;279;0;false;false;168;5893;;q(x):-([ArchitecturalStructure].<(aircraftHelicopterObservation.[GaelicGamesPlayer])>.primeMinister.goldMedalist.localizationThumbnail.material.hand.soccerLeagueWinner.[AmericanLeader])(x,y);q(x):-((Q1777138|Q134447|Mosque|RaceTrack|RollerCoaster|Q202216|HotSpring|Galaxy|Q515716|Locality|AdministrativeRegion|HistoricalDistrict|Cemetery|Town|WorldHeritageSite|LakeBodyOfWater|Shrine|Bridge|Swarm|PowerStation|SubMunicipality|Airport|Q7275|WindMotor|RouteOfTransportation|Province|Port|Nebula|RoadTunnel|CityDistrict|District|Q8928|RouteStop|Q34627|Q1348589|BrownDwarf|HistoricalSettlement|Manor|CapitalOfRegion|Continent|Theatre|WineRegion|Casino|Mountain|FormerMunicipality|Treadmill|Sea|Racecourse|Location|Synagogue|GatedCommunity|Q1311958|Dike|Community|Pyramid|Cape|Q177380|Constellation|LaunchPad|Openswarm|Fort|ArtificialSatellite|Q9430|Q55488|Q12280|RailwayLine|Factory|Crater|Q39614|Bay|Desert|Forest|RoadJunction|Q41253|Intercommunality|Station|Q1048525|Q16970|Q1248784|Q1353183|Q33506|CelestialBody|Windmill|Q23397|Q15854792|Q44494|Arrondissement|Q47521|Q44377|Deanery|Q3257686|MetroStation|Q9259|Q1970725|Island|Q39715|WaterRide|Glacier|Canal|Q719456|Village|Country|Zoo|TramStation|Q3957|Q24354|SeaBodyOfWater|Tower|CoalPit|MountainPass|Q79007|WaterTower|Capital|Lock|Square|Q422211|Cinema|Q318|Building|Territory|HistoricalCountry|HistoricBuilding|Infrastructure|Q133056|NaturalRegion|Q486972|Q43501|Temple|Ocean|Road|Q728937|Q39816|Canton|WaterwayTunnel|MilitaryStructure|Q11707|Q33837|Place|HistoricalAreaOfAuthority|ShoppingMall|Beach|Dam|SiteOfSpecialScientificInterest|Skyscraper|City|Q38720|ClericalAdministrativeRegion|OldTerritory|Q83405|Q40357|Q12323|Q130003|ShoppingCenter|Q532|Stream|ProtectedArea|Q185187|NuclearPowerStation|Q44613|Agglomeration|Asteroid|Lake|Cave|Q1620908|Monastery|Venue|Q19730508|Regency|State|Hotel|Region|RiverBodyOfWater|AdministrativeArea|Q4989906|Q23442|Valley|Q8072|Atoll|PopulatedPlace|Q3455524|SkiResort|Q2354973|Q515|Q35666|Q473972|Q3863|RailwayStation|SportFacility|Q634|Memorial|MicroRegion|Prefecture|Q4022|ReligiousBuilding|Garden|Church|Q8502|Archipelago|Q34442|Stadium|LunarCrater|Q2870166|Castle|CountrySeat|Globularswarm|Q1370598|GraveMonument|Volcano|Q697295|RestArea|Park|Monument|Q101600|Q11315|HistoricalRegion|Street|Municipality|Q174782|Q32815|Q1107656|Q46831|GovernmentalAdministrativeRegion|GolfCourse|ArchitecturalStructure|Department|Q23413|DistrictWaterBoard|Watermill|Lighthouse|Q274153|Arena|NaturalPlace|RailwayTunnel|Q159719|OverseasDepartment|Q3153117|CricketGround|SkiArea|Museum|Diocese|MountainRange|Q44782|Restaurant|Prison|Q928830|Q683267|HistoricPlace|Q6256|Mill|Q35509|Q133215|River|Star|Planet|HistoricalProvince|Settlement|Tunnel|ConcentrationCamp|BodyOfWater|Mine|Parish|AmusementParkAttraction|Infrastucture|ElectricalSubstation|Satellite|Q11303|Q27686|Q12516|Q41176|Q12518).<(aircraftHelicopterObservation.GaelicGamesPlayer)>.primeMinister.goldMedalist.localizationThumbnail.material.hand.soccerLeagueWinner.AmericanLeader)(x,y);MATCH (v6)-[:`hand`]->(v7), (v4)-[:`localizationThumbnail`]->(v5), (v7)-[:`soccerLeagueWinner`]->(y), (v5)-[:`material`]->(v6), (v5), (v1), (v6), (x)-[:`primeMinister`]->(v3), (v0), (v7), (v4), (v3), (v3)-[:`goldMedalist`]->(v4) MATCH (x) MATCH (y) WHERE ((x:`Q1777138` OR x:`Q134447` OR x:`Mosque` OR x:`RaceTrack` OR x:`RollerCoaster` OR x:`Q202216` OR x:`HotSpring` OR x:`Galaxy` OR x:`Q515716` OR x:`Locality` OR x:`AdministrativeRegion` OR x:`HistoricalDistrict` OR x:`Cemetery` OR x:`Town` OR x:`WorldHeritageSite` OR x:`LakeBodyOfWater` OR x:`Shrine` OR x:`Bridge` OR x:`Swarm` OR x:`PowerStation` OR x:`SubMunicipality` OR x:`Airport` OR x:`Q7275` OR x:`WindMotor` OR x:`RouteOfTransportation` OR x:`Province` OR x:`Port` OR x:`Nebula` OR x:`RoadTunnel` OR x:`CityDistrict` OR x:`District` OR x:`Q8928` OR x:`RouteStop` OR x:`Q34627` OR x:`Q1348589` OR x:`BrownDwarf` OR x:`HistoricalSettlement` OR x:`Manor` OR x:`CapitalOfRegion` OR x:`Continent` OR x:`Theatre` OR x:`WineRegion` OR x:`Casino` OR x:`Mountain` OR x:`FormerMunicipality` OR x:`Treadmill` OR x:`Sea` OR x:`Racecourse` OR x:`Location` OR x:`Synagogue` OR x:`GatedCommunity` OR x:`Q1311958` OR x:`Dike` OR x:`Community` OR x:`Pyramid` OR x:`Cape` OR x:`Q177380` OR x:`Constellation` OR x:`LaunchPad` OR x:`Openswarm` OR x:`Fort` OR x:`ArtificialSatellite` OR x:`Q9430` OR x:`Q55488` OR x:`Q12280` OR x:`RailwayLine` OR x:`Factory` OR x:`Crater` OR x:`Q39614` OR x:`Bay` OR x:`Desert` OR x:`Forest` OR x:`RoadJunction` OR x:`Q41253` OR x:`Intercommunality` OR x:`Station` OR x:`Q1048525` OR x:`Q16970` OR x:`Q1248784` OR x:`Q1353183` OR x:`Q33506` OR x:`CelestialBody` OR x:`Windmill` OR x:`Q23397` OR x:`Q15854792` OR x:`Q44494` OR x:`Arrondissement` OR x:`Q47521` OR x:`Q44377` OR x:`Deanery` OR x:`Q3257686` OR x:`MetroStation` OR x:`Q9259` OR x:`Q1970725` OR x:`Island` OR x:`Q39715` OR x:`WaterRide` OR x:`Glacier` OR x:`Canal` OR x:`Q719456` OR x:`Village` OR x:`Country` OR x:`Zoo` OR x:`TramStation` OR x:`Q3957` OR x:`Q24354` OR x:`SeaBodyOfWater` OR x:`Tower` OR x:`CoalPit` OR x:`MountainPass` OR x:`Q79007` OR x:`WaterTower` OR x:`Capital` OR x:`Lock` OR x:`Square` OR x:`Q422211` OR x:`Cinema` OR x:`Q318` OR x:`Building` OR x:`Territory` OR x:`HistoricalCountry` OR x:`HistoricBuilding` OR x:`Infrastructure` OR x:`Q133056` OR x:`NaturalRegion` OR x:`Q486972` OR x:`Q43501` OR x:`Temple` OR x:`Ocean` OR x:`Road` OR x:`Q728937` OR x:`Q39816` OR x:`Canton` OR x:`WaterwayTunnel` OR x:`MilitaryStructure` OR x:`Q11707` OR x:`Q33837` OR x:`Place` OR x:`HistoricalAreaOfAuthority` OR x:`ShoppingMall` OR x:`Beach` OR x:`Dam` OR x:`SiteOfSpecialScientificInterest` OR x:`Skyscraper` OR x:`City` OR x:`Q38720` OR x:`ClericalAdministrativeRegion` OR x:`OldTerritory` OR x:`Q83405` OR x:`Q40357` OR x:`Q12323` OR x:`Q130003` OR x:`ShoppingCenter` OR x:`Q532` OR x:`Stream` OR x:`ProtectedArea` OR x:`Q185187` OR x:`NuclearPowerStation` OR x:`Q44613` OR x:`Agglomeration` OR x:`Asteroid` OR x:`Lake` OR x:`Cave` OR x:`Q1620908` OR x:`Monastery` OR x:`Venue` OR x:`Q19730508` OR x:`Regency` OR x:`State` OR x:`Hotel` OR x:`Region` OR x:`RiverBodyOfWater` OR x:`AdministrativeArea` OR x:`Q4989906` OR x:`Q23442` OR x:`Valley` OR x:`Q8072` OR x:`Atoll` OR x:`PopulatedPlace` OR x:`Q3455524` OR x:`SkiResort` OR x:`Q2354973` OR x:`Q515` OR x:`Q35666` OR x:`Q473972` OR x:`Q3863` OR x:`RailwayStation` OR x:`SportFacility` OR x:`Q634` OR x:`Memorial` OR x:`MicroRegion` OR x:`Prefecture` OR x:`Q4022` OR x:`ReligiousBuilding` OR x:`Garden` OR x:`Church` OR x:`Q8502` OR x:`Archipelago` OR x:`Q34442` OR x:`Stadium` OR x:`LunarCrater` OR x:`Q2870166` OR x:`Castle` OR x:`CountrySeat` OR x:`Globularswarm` OR x:`Q1370598` OR x:`GraveMonument` OR x:`Volcano` OR x:`Q697295` OR x:`RestArea` OR x:`Park` OR x:`Monument` OR x:`Q101600` OR x:`Q11315` OR x:`HistoricalRegion` OR x:`Street` OR x:`Municipality` OR x:`Q174782` OR x:`Q32815` OR x:`Q1107656` OR x:`Q46831` OR x:`GovernmentalAdministrativeRegion` OR x:`GolfCourse` OR x:`ArchitecturalStructure` OR x:`Department` OR x:`Q23413` OR x:`DistrictWaterBoard` OR x:`Watermill` OR x:`Lighthouse` OR x:`Q274153` OR x:`Arena` OR x:`NaturalPlace` OR x:`RailwayTunnel` OR x:`Q159719` OR x:`OverseasDepartment` OR x:`Q3153117` OR x:`CricketGround` OR x:`SkiArea` OR x:`Museum` OR x:`Diocese` OR x:`MountainRange` OR x:`Q44782` OR x:`Restaurant` OR x:`Prison` OR x:`Q928830` OR x:`Q683267` OR x:`HistoricPlace` OR x:`Q6256` OR x:`Mill` OR x:`Q35509` OR x:`Q133215` OR x:`River` OR x:`Star` OR x:`Planet` OR x:`HistoricalProvince` OR x:`Settlement` OR x:`Tunnel` OR x:`ConcentrationCamp` OR x:`BodyOfWater` OR x:`Mine` OR x:`Parish` OR x:`AmusementParkAttraction` OR x:`Infrastucture` OR x:`ElectricalSubstation` OR x:`Satellite` OR x:`Q11303` OR x:`Q27686` OR x:`Q12516` OR x:`Q41176` OR x:`Q12518`) AND EXISTS { MATCH (x)-[:`aircraftHelicopterObservation`]->(v2) WHERE v2:`GaelicGamesPlayer` } AND y:`AmericanLeader`) RETURN DISTINCT x
Q57;6;1;0;false;false;49;5428;;q(x):-(([SocietalEvent].manufacturer.isPartOfWineRegion.partner.usopenWins.[Drug])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q58;12;18;0;false;false;27;5510;;q(x):-(([Airline].headChef.magazine.screenActorsGuildAward.winsAtAsia.[Competition]).([HockeyTeam].colleague.animator.<(soccerLeagueSeason.[Racecourse])>.[YearInSpaceflight]))(x,y);q(x):-((Airline|Q46970).headChef.magazine.screenActorsGuildAward.winsAtAsia.(Contest|Q476300|Competition).(Q4498974|HockeyTeam).colleague.animator.(soccerLeagueSeason.(Q1777138|RaceTrack|Racecourse)).YearInSpaceflight)(x,y);MATCH (v3)-[:`winsAtAsia`]->(v4), (v4)-[:`colleague`]->(v7), (v7), (v4), (v0), (v7)-[:`animator`]->(v8), (v9), (v5), (v1), (v1)-[:`magazine`]->(v2), (v6), (x)-[:`headChef`]->(v1), (v3), (v2), (v8)-[:`soccerLeagueSeason`]->(v9), (v2)-[:`screenActorsGuildAward`]->(v3), (v8) MATCH (x) MATCH (y) WHERE (((x:`Airline` OR x:`Q46970`) AND (v4:`Contest` OR v4:`Q476300` OR v4:`Competition`)) AND (v4:`Q4498974` OR v4:`HockeyTeam`) AND (v9:`Q1777138` OR v9:`RaceTrack` OR v9:`Racecourse`) AND y:`YearInSpaceflight`) RETURN DISTINCT x
Q59;30;57;0;false;false;43;20039;;q(x):-(([NaturalEvent].<(olivierAward.<(rocketFunction.[City])>.routeEndLocation.[LunarCrater])>.locationCountry.[LacrossePlayer]).(([PrimeMinister].aircraftRecon.totalVaccinationsPerHundred.highest.<(alpsSubsection.<(attorneyGeneral.[MouseGeneLocation])>.countryWithFirstSatelliteLaunched.[Guitar])>.[Philosopher])|([Skos].event.<(subsequentInfrastructure.<(britishComedyAwards.[HorseRider])>.manager.[SpeedwayTeam])>.<(wikiPageWikiLink.[Factory])>.athletics.frazioni.[YearInSpaceflight])))(x,y);q(x):-(((StormSurge|SolarEclipse|Q3887|Earthquake|NaturalEvent).(olivierAward.(rocketFunction.(Q515|CapitalOfRegion|City|Capital)).routeEndLocation.(LunarCrater|Q1348589)).locationCountry.LacrossePlayer.PrimeMinister.aircraftRecon.totalVaccinationsPerHundred.highest.(alpsSubsection.(attorneyGeneral.MouseGeneLocation).countryWithFirstSatelliteLaunched.(Guitar|Q6607)).(Philosopher|Q4964182))|((StormSurge|SolarEclipse|Q3887|Earthquake|NaturalEvent).(olivierAward.(rocketFunction.(Q515|CapitalOfRegion|City|Capital)).routeEndLocation.(LunarCrater|Q1348589)).locationCountry.LacrossePlayer.Skos.event.(subsequentInfrastructure.(britishComedyAwards.HorseRider).manager.SpeedwayTeam).<(wikiPageWikiLink.(Q83405|Factory))>.athletics.frazioni.YearInSpaceflight))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v3)-[:`routeEndLocation`]->(v5), (v14), (x)-[:`olivierAward`]->(v2), (v5), (v14)-[:`countryWithFirstSatelliteLaunched`]->(v15), (v13)-[:`attorneyGeneral`]->(v14), (v13), (v11), (v12), (v1), (v7), (v10)-[:`highest`]->(v11), (v11)-[:`alpsSubsection`]->(v13), (v15), (v4), (v9)-[:`totalVaccinationsPerHundred`]->(v10), (v6), (v0), (v8), (v9), (v6)-[:`aircraftRecon`]->(v9), (v3), (v2), (v10), (v1)-[:`locationCountry`]->(v6), (v2)-[:`rocketFunction`]->(v4) WHERE (((x:`StormSurge` OR x:`SolarEclipse` OR x:`Q3887` OR x:`Earthquake` OR x:`NaturalEvent`) AND ((v4:`Q515` OR v4:`CapitalOfRegion` OR v4:`City` OR v4:`Capital`) AND (v5:`LunarCrater` OR v5:`Q1348589`)) AND v6:`LacrossePlayer` AND v6:`PrimeMinister` AND (v14:`MouseGeneLocation` AND (v15:`Guitar` OR v15:`Q6607`))) AND (v12:`Philosopher` OR v12:`Q4964182`)) } OR EXISTS { MATCH (v3)-[:`routeEndLocation`]->(v5), (v19), (x)-[:`olivierAward`]->(v2), (v5), (v25), (v23), (v28), (v17), (v18)-[:`event`]->(v21), (v28)-[:`frazioni`]->(y), (v4), (v18), (v20), (v21), (v23)-[:`britishComedyAwards`]->(v24), (v22)-[:`athletics`]->(v28), (v16), (v17)-[:`locationCountry`]->(v18), (v3), (v21)-[:`subsequentInfrastructure`]->(v23), (v24), (v24)-[:`manager`]->(v22), (v22), (v2), (v2)-[:`rocketFunction`]->(v4) WHERE ((x:`StormSurge` OR x:`SolarEclipse` OR x:`Q3887` OR x:`Earthquake` OR x:`NaturalEvent`) AND ((v4:`Q515` OR v4:`CapitalOfRegion` OR v4:`City` OR v4:`Capital`) AND (v5:`LunarCrater` OR v5:`Q1348589`)) AND v18:`LacrossePlayer` AND v18:`Skos` AND v24:`HorseRider` AND v22:`SpeedwayTeam` AND EXISTS { MATCH (v22)-[:`wikiPageWikiLink`]->(v27), (v27) WHERE (v27:`Q83405` OR v27:`Factory`) } AND y:`YearInSpaceflight`) }) RETURN DISTINCT x
Q60;27;42;0;false;false;39;20012;;q(x):-(([SoapCharacter].largestCity.ceo.bishopric.<(dailyVaccinationsRaw.[Cat])>.[HorseTrainer]).(([GovernmentCabinet].<(patent.[MixedMartialArtsEvent])>.<(routeEnd.<(winsInEurope.[LegalCase])>.waterwayThroughTunnel.[Reference])>.cyclistGenre.legislature.poleDriverTeam.[VolleyballPlayer])|([Garden].wikiPageRedirects.relatedMeanOfTransportation.routeEndLocation.alongside.taoiseach.broadcastNetwork.[Rocket])))(x,y);q(x):-((SoapCharacter.largestCity.ceo.bishopric.<(dailyVaccinationsRaw.(Cat|Q146))>.HorseTrainer.(Garden|Q1107656).wikiPageRedirects.relatedMeanOfTransportation.routeEndLocation.alongside.taoiseach.broadcastNetwork.(Q41291|Rocket))|(SoapCharacter.largestCity.ceo.bishopric.<(dailyVaccinationsRaw.(Cat|Q146))>.HorseTrainer.GovernmentCabinet.(patent.MixedMartialArtsEvent).(routeEnd.(winsInEurope.(LegalCase|Q2334719|SupremeCourtOfTheUnitedStatesCase)).waterwayThroughTunnel.Reference).cyclistGenre.legislature.poleDriverTeam.(Q15117302|VolleyballPlayer|BeachVolleyballPlayer)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v2), (v10)-[:`routeEndLocation`]->(v11), (v0), (v11), (x)-[:`largestCity`]->(v1), (v11)-[:`alongside`]->(v12), (v3), (v9), (v2)-[:`bishopric`]->(v3), (v4), (v13)-[:`broadcastNetwork`]->(v14), (v7), (v12), (v10), (v9)-[:`relatedMeanOfTransportation`]->(v10), (v14), (v3)-[:`wikiPageRedirects`]->(v9), (v8), (v13), (v1)-[:`ceo`]->(v2), (v12)-[:`taoiseach`]->(v13), (v1) WHERE (((x:`SoapCharacter` AND EXISTS { MATCH (v3)-[:`dailyVaccinationsRaw`]->(v6), (v6) WHERE (v6:`Cat` OR v6:`Q146`) } AND v3:`HorseTrainer`) AND (v3:`Garden` OR v3:`Q1107656`)) AND (v14:`Q41291` OR v14:`Rocket`)) } OR EXISTS { MATCH (v24), (v25), (v16)-[:`ceo`]->(v17), (v25)-[:`waterwayThroughTunnel`]->(v23), (v29), (v23)-[:`cyclistGenre`]->(v27), (v18)-[:`patent`]->(v22), (v19), (v23), (v18), (v28)-[:`poleDriverTeam`]->(v29), (x)-[:`largestCity`]->(v16), (v24)-[:`winsInEurope`]->(v26), (v27), (v22), (v17), (v27)-[:`legislature`]->(v28), (v22)-[:`routeEnd`]->(v24), (v17)-[:`bishopric`]->(v18), (v15), (v20), (v26), (v16), (v28), (v21) WHERE ((x:`SoapCharacter` AND EXISTS { MATCH (v3)-[:`dailyVaccinationsRaw`]->(v6), (v6) WHERE (v6:`Cat` OR v6:`Q146`) } AND v18:`HorseTrainer` AND v18:`GovernmentCabinet` AND v22:`MixedMartialArtsEvent` AND (v26:`LegalCase` OR v26:`Q2334719` OR v26:`SupremeCourtOfTheUnitedStatesCase`) AND v23:`Reference`) AND (v29:`Q15117302` OR v29:`VolleyballPlayer` OR v29:`BeachVolleyballPlayer`)) }) RETURN DISTINCT x
Q61;14;18;0;false;false;25;5990;;q(x):-(([Monarch].councilArea.highschool.canonizedPlace.principalArea.booster.[Non-ProfitOrganisation]).([CyclingTeam].<(primaryFuelType.<(filmVersion.[ClubMoss])>.religiousHead.[VicePrimeMinister])>.[NuclearPowerStation]))(x,y);q(x):-((Monarch|Q116).councilArea.highschool.canonizedPlace.principalArea.booster.(Non-ProfitOrganisation|RecordOffice|Q163740).CyclingTeam.(primaryFuelType.(filmVersion.ClubMoss).religiousHead.VicePrimeMinister).(NuclearPowerStation|Q134447))(x,y);MATCH (v4)-[:`booster`]->(v5), (v9), (x)-[:`councilArea`]->(v1), (v9)-[:`filmVersion`]->(v10), (v2)-[:`canonizedPlace`]->(v3), (v10)-[:`religiousHead`]->(v8), (v4), (v8), (v0), (v1), (v6), (v10), (v5), (v2), (v1)-[:`highschool`]->(v2), (v7), (v5)-[:`primaryFuelType`]->(v9), (v3)-[:`principalArea`]->(v4), (v3) MATCH (x) MATCH (y) WHERE (((x:`Monarch` OR x:`Q116`) AND (v5:`Non-ProfitOrganisation` OR v5:`RecordOffice` OR v5:`Q163740`) AND v5:`CyclingTeam` AND v10:`ClubMoss` AND v8:`VicePrimeMinister`) AND (v8:`NuclearPowerStation` OR v8:`Q134447`)) RETURN DISTINCT x
Q62;4;1;0;false;false;23;5374;;q(x):-(([Stream].localizationThumbnail.drama.[RadioHost])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q63;19;44;0;false;false;29;20014;;q(x):-(([Academic].<(choreographer.<(differentialDiagnosis.[Musical])>.politicalMajority.[Volcano])>.march.<(chief.<(daylightSavingTimeZone.[Monument])>.routeJunction.[HockeyClub])>.[CanadianFootballTeam]).(([SystemOfLaw].previousDemographics.ceremonialCounty.currentTeamMember.managementCountry.[SportsManager])*))(x,y);q(x):-((Academic.<(choreographer.(differentialDiagnosis.(Q2743|Musical)).politicalMajority.(Q8072|Volcano))>.march.(chief.<(daylightSavingTimeZone.(GraveMonument|Q4989906|Memorial|Monument))>.routeJunction.HockeyClub).CanadianFootballTeam.SystemOfLaw.previousDemographics.ceremonialCounty.currentTeamMember.managementCountry.(SportsManager|SoccerManager|Q628099))|(Academic.<(choreographer.(differentialDiagnosis.(Q2743|Musical)).politicalMajority.(Q8072|Volcano))>.march.(chief.<(daylightSavingTimeZone.(GraveMonument|Q4989906|Memorial|Monument))>.routeJunction.HockeyClub).CanadianFootballTeam))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v16), (v7), (v10), (v8), (v15)-[:`ceremonialCounty`]->(v16), (v17)-[:`managementCountry`]->(v18), (x)-[:`march`]->(v7), (v9), (v13), (v14), (v0), (v8)-[:`previousDemographics`]->(v15), (v1), (v7)-[:`chief`]->(v9), (v15), (v9)-[:`routeJunction`]->(v8), (v16)-[:`currentTeamMember`]->(v17), (v17), (v18) WHERE ((x:`Academic` AND EXISTS { MATCH (v4), (v5), (v6), (v3)-[:`differentialDiagnosis`]->(v5), (v3), (v4)-[:`politicalMajority`]->(v6), (x)-[:`choreographer`]->(v3) WHERE ((v5:`Q2743` OR v5:`Musical`) AND (v6:`Q8072` OR v6:`Volcano`)) } AND EXISTS { MATCH (v12), (v9)-[:`daylightSavingTimeZone`]->(v12) WHERE (v12:`GraveMonument` OR v12:`Q4989906` OR v12:`Memorial` OR v12:`Monument`) } AND v8:`HockeyClub` AND v8:`CanadianFootballTeam` AND v8:`SystemOfLaw`) AND (v18:`SportsManager` OR v18:`SoccerManager` OR v18:`Q628099`)) } OR EXISTS { MATCH (v7)-[:`chief`]->(v9), (v19), (v20), (v10), (v9)-[:`routeJunction`]->(v8), (v21), (v9), (x)-[:`march`]->(v21) WHERE (x:`Academic` AND EXISTS { MATCH (v4), (v5), (v6), (v3)-[:`differentialDiagnosis`]->(v5), (v3), (v4)-[:`politicalMajority`]->(v6), (x)-[:`choreographer`]->(v3) WHERE ((v5:`Q2743` OR v5:`Musical`) AND (v6:`Q8072` OR v6:`Volcano`)) } AND EXISTS { MATCH (v12), (v9)-[:`daylightSavingTimeZone`]->(v12) WHERE (v12:`GraveMonument` OR v12:`Q4989906` OR v12:`Memorial` OR v12:`Monument`) } AND v8:`HockeyClub` AND y:`CanadianFootballTeam`) }) RETURN DISTINCT x
Q64;13;19;0;false;false;26;20015;;q(x):-(([LineOfFashion].<(magazine.[AustralianFootballLeague])>.<(artery.[MilitaryService])>.[Mountain])|(([Lake].<(school.<(movement.[LawFirm])>.media.[Fort])>.[LaunchPad])*))(x,y);q(x):-((LineOfFashion.<(magazine.AustralianFootballLeague)>.(artery.MilitaryService).(Q8502|Mountain))|epsilon|((Lake|Q23397|LakeBodyOfWater).(school.<(movement.(Q613142|LawFirm))>.media.Fort).(LaunchPad|Q1353183)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v0), (x)-[:`artery`]->(v3), (v3) WHERE ((x:`LineOfFashion` AND EXISTS { MATCH (x)-[:`magazine`]->(v2) WHERE v2:`AustralianFootballLeague` } AND v3:`MilitaryService`) AND (v3:`Q8502` OR v3:`Mountain`)) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v4), (v5), (x)-[:`school`]->(v6), (v7), (v6), (v6)-[:`media`]->(v5) WHERE (((x:`Lake` OR x:`Q23397` OR x:`LakeBodyOfWater`) AND EXISTS { MATCH (v9), (v6)-[:`movement`]->(v9) WHERE (v9:`Q613142` OR v9:`LawFirm`) } AND v5:`Fort`) AND (v5:`LaunchPad` OR v5:`Q1353183`)) }) RETURN DISTINCT x
Q65;20;22;0;false;false;42;7802;;q(x):-(([Amphibian].playRole.language.<(dailyVaccinationsPerMillion.<(roleInEvent.[PrimeMinister])>.aunt.[Arrondissement])>.<(son.[Project])>.<(originalStartPoint.<(language.[LineOfFashion])>.aircraftHelicopterAttack.[SoccerManager])>.[Producer]).(([TimePeriod].<(wineRegion.[SpeedwayLeague])>.[HandballPlayer])*))(x,y);q(x):-(Amphibian.playRole.(originalLanguage|language).(dailyVaccinationsPerMillion.<(roleInEvent.PrimeMinister)>.aunt.Arrondissement).<(son.(Project|Q1298668|ResearchProject))>.(originalStartPoint.<((originalLanguage|language).LineOfFashion)>.aircraftHelicopterAttack.(SoccerManager|Q628099)).(Producer|Q3282637))(x,y);MATCH (v7), (v14), (v11)-[:`aircraftHelicopterAttack`]->(v14), (v0), (v3)-[:`originalStartPoint`]->(v11), (v5), (v2), (v4), (v12), (v2)-[:`dailyVaccinationsPerMillion`]->(v4), (v1), (v4)-[:`aunt`]->(v3), (v3), (x)-[:`playRole`]->(v1), (v11), (v10) MATCH (x) MATCH (y) WHERE ((x:`Amphibian` AND (EXISTS { MATCH (v1)-[:`originalLanguage`]->(v2) } OR EXISTS { MATCH (v1)-[:`language`]->(v2) }) AND EXISTS { MATCH (v4)-[:`roleInEvent`]->(v6) WHERE v6:`PrimeMinister` } AND v3:`Arrondissement` AND EXISTS { MATCH (v3)-[:`son`]->(v9), (v9) WHERE (v9:`Project` OR v9:`Q1298668` OR v9:`ResearchProject`) } AND (EXISTS { MATCH (v13 WHERE ((EXISTS { MATCH (v11)-[:`originalLanguage`]->(v13) } OR EXISTS { MATCH (v11)-[:`language`]->(v13) }) AND v13:`LineOfFashion`)) } AND (v14:`SoccerManager` OR v14:`Q628099`))) AND (v10:`Producer` OR v10:`Q3282637`)) RETURN DISTINCT x
Q66;4;1;0;false;false;27;5281;;q(x):-(([WrestlingEvent].<(massif.[Youtuber])>.[PlayboyPlaymate])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q67;15;24;0;false;false;28;20017;;q(x):-(([CombinationDrug].nearestCity.partner.continentalTournament.hasOutsidePlace.[Escalator]).(([BusCompany].listItemOf.winterAppearances.collectionSize.connotation.amateurTeam.filmFareAward.thirdCommander.[Software])*))(x,y);q(x):-((CombinationDrug.nearestCity.partner.continentalTournament.hasOutsidePlace.Escalator.BusCompany.listItemOf.winterAppearances.collectionSize.connotation.amateurTeam.filmFareAward.thirdCommander.(Q7889|Software|Q7397|VideoGame))|(CombinationDrug.nearestCity.partner.continentalTournament.hasOutsidePlace.Escalator))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v4)-[:`listItemOf`]->(v7), (v13), (x)-[:`nearestCity`]->(v1), (v3)-[:`hasOutsidePlace`]->(v4), (v11), (v7)-[:`winterAppearances`]->(v8), (v2), (v5), (v9)-[:`connotation`]->(v10), (v12), (v3), (v10)-[:`amateurTeam`]->(v11), (v1)-[:`partner`]->(v2), (v9), (v10), (v12)-[:`thirdCommander`]->(v13), (v0), (v2)-[:`continentalTournament`]->(v3), (v8), (v8)-[:`collectionSize`]->(v9), (v11)-[:`filmFareAward`]->(v12), (v4), (v7), (v1), (v6) WHERE ((x:`CombinationDrug` AND v4:`Escalator` AND v4:`BusCompany`) AND (v13:`Q7889` OR v13:`Software` OR v13:`Q7397` OR v13:`VideoGame`)) } OR EXISTS { MATCH (v16), (v15)-[:`partner`]->(v16), (v17), (v17)-[:`hasOutsidePlace`]->(y), (v14), (v15), (v16)-[:`continentalTournament`]->(v17), (x)-[:`nearestCity`]->(v15) WHERE (x:`CombinationDrug` AND y:`Escalator`) }) RETURN DISTINCT x
Q68;8;10;0;false;false;23;20010;;q(x):-(([Opera].canonizedPlace.intercommunality.listItemOf.firstAscentPerson.<(party.[NationalCollegiateAthleticAssociationAthlete])>.[Cardinal])*)(x,y);q(x):-(epsilon|((Q1344|Opera).canonizedPlace.intercommunality.listItemOf.firstAscentPerson.<(party.NationalCollegiateAthleticAssociationAthlete)>.Cardinal))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v1)-[:`intercommunality`]->(v2), (v3), (v1), (x)-[:`canonizedPlace`]->(v1), (v2), (v0), (v3)-[:`firstAscentPerson`]->(y), (v2)-[:`listItemOf`]->(v3) WHERE ((x:`Q1344` OR x:`Opera`) AND EXISTS { MATCH (y)-[:`party`]->(v4) WHERE v4:`NationalCollegiateAthleticAssociationAthlete` } AND y:`Cardinal`) }) RETURN DISTINCT x
Q69;14;27;0;false;false;28;5555;;q(x):-([ChemicalSubstance].map.mouthState.otherAppearances.<(cousurper.<(firstFlight.[SpaceMission])>.notableWine.[Robot])>.costumeDesigner.enemy.aircraftTrainer.voice.[CyclingTeam])(x,y);q(x):-((ChemicalObject|CombinationDrug|ChemicalElement|Vaccine|ChemicalSubstance|Q11173|Q8386|ChemicalCompound|Drug|Mineral|Q7946|VaccinationStatistics|MonoclonalAntibody).map.mouthState.otherAppearances.(cousurper.(firstFlight.(SpaceMission|Q2133344)).notableWine.Robot).costumeDesigner.enemy.aircraftTrainer.voice.CyclingTeam)(x,y);MATCH (v0), (v2)-[:`otherAppearances`]->(v3), (v1)-[:`mouthState`]->(v2), (v10)-[:`voice`]->(y), (v2), (v6), (v5)-[:`firstFlight`]->(v7), (v10), (v4), (v1), (v8), (v8)-[:`enemy`]->(v9), (v6)-[:`notableWine`]->(v4), (v3)-[:`cousurper`]->(v5), (v4)-[:`costumeDesigner`]->(v8), (v7), (v9)-[:`aircraftTrainer`]->(v10), (v9), (x)-[:`map`]->(v1), (v3), (v5) MATCH (x) MATCH (y) WHERE ((x:`ChemicalObject` OR x:`CombinationDrug` OR x:`ChemicalElement` OR x:`Vaccine` OR x:`ChemicalSubstance` OR x:`Q11173` OR x:`Q8386` OR x:`ChemicalCompound` OR x:`Drug` OR x:`Mineral` OR x:`Q7946` OR x:`VaccinationStatistics` OR x:`MonoclonalAntibody`) AND (v7:`SpaceMission` OR v7:`Q2133344`) AND v4:`Robot` AND y:`CyclingTeam`) RETURN DISTINCT x
Q70;21;27;0;false;false;28;20010;;q(x):-(([BaseballLeague].<(network.<(careerStation.[SnookerWorldRanking])>.totalVaccinationsPerHundred.[WomensTennisAssociationTournament])>.[On-SiteTransportation])|(([Mountain].<(legislature.[Galaxy])>.routePrevious.[Bay])|([NascarDriver].nflTeam.nerve.<(museum.<(commander.[EurovisionSongContestEntry])>.blockAlloy.[SnookerWorldRanking])>.[LacrosseLeague])))(x,y);q(x):-((NascarDriver.nflTeam.nerve.<(museum.(commander.EurovisionSongContestEntry).blockAlloy.SnookerWorldRanking)>.LacrosseLeague)|((BaseballLeague|Q6631808).(network.(careerStation.SnookerWorldRanking).totalVaccinationsPerHundred.WomensTennisAssociationTournament).(ConveyorSystem|MovingWalkway|On-SiteTransportation|Escalator))|((Q8502|Mountain).(legislature.(Q318|Galaxy)).routePrevious.Bay))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`nflTeam`]->(v1), (v0), (v1)-[:`nerve`]->(y), (v1) WHERE (x:`NascarDriver` AND EXISTS { MATCH (v4), (v3)-[:`commander`]->(v4), (v4)-[:`blockAlloy`]->(v2), (y)-[:`museum`]->(v3), (v3) WHERE (v4:`EurovisionSongContestEntry` AND v2:`SnookerWorldRanking`) } AND y:`LacrosseLeague`) } OR EXISTS { MATCH (v6), (v8)-[:`totalVaccinationsPerHundred`]->(v6), (v5), (v8), (v7)-[:`careerStation`]->(v8), (v7), (x)-[:`network`]->(v7) WHERE (((x:`BaseballLeague` OR x:`Q6631808`) AND v8:`SnookerWorldRanking` AND v6:`WomensTennisAssociationTournament`) AND (v6:`ConveyorSystem` OR v6:`MovingWalkway` OR v6:`On-SiteTransportation` OR v6:`Escalator`)) } OR EXISTS { MATCH (v9), (v10)-[:`routePrevious`]->(y), (v11), (x)-[:`legislature`]->(v11), (v10) WHERE ((x:`Q8502` OR x:`Mountain`) AND (v11:`Q318` OR v11:`Galaxy`) AND y:`Bay`) }) RETURN DISTINCT x
Q71;6;8;0;false;false;22;20011;;q(x):-(([Painter].starring.<(opponent.[MilitaryAircraft])>.frazioni.[AmericanFootballLeague])*)(x,y);q(x):-(((Q1028181|Painter).starring.<(opponent.MilitaryAircraft)>.frazioni.AmericanFootballLeague)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (v1), (x)-[:`starring`]->(v1), (v1)-[:`frazioni`]->(y), (v2) WHERE ((x:`Q1028181` OR x:`Painter`) AND EXISTS { MATCH (v1)-[:`opponent`]->(v3) WHERE v3:`MilitaryAircraft` } AND y:`AmericanFootballLeague`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q72;6;12;0;false;false;25;20011;;q(x):-(([Rower].<(raceHorse.<(drugs.com.[Royalty])>.locationCity.[SpeedwayRider])>.[College])*)(x,y);q(x):-(((Rower|Q13382576).(raceHorse.(Pretender|BritishRoyalty|Pharaoh|Royalty|Baronet).locationCity.SpeedwayRider).College)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`raceHorse`]->(v1), (v2), (v0), (v1)-[:`locationCity`]->(y), (v1) WHERE ((x:`Rower` OR x:`Q13382576`) AND ((v1:`Pretender` OR v1:`BritishRoyalty` OR v1:`Pharaoh` OR v1:`Royalty` OR v1:`Baronet`) AND y:`SpeedwayRider`) AND y:`College`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q73;9;12;0;false;false;23;20024;;q(x):-(([Pyramid].millType.treatment.<(sourceConfluenceRegion.<(officialOpenedBy.[Skier])>.silverMedalist.[Bird])>.[AmericanFootballTeam])*)(x,y);q(x):-(((Pyramid|Q12516).millType.treatment.(sourceConfluenceRegion.(officialOpenedBy.(Q4270517|Skier)).silverMedalist.Bird).AmericanFootballTeam)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v4)-[:`silverMedalist`]->(y), (v0), (v4), (v1)-[:`treatment`]->(v2), (x)-[:`millType`]->(v1), (v3)-[:`officialOpenedBy`]->(v5), (v3), (v5), (v2), (v2)-[:`sourceConfluenceRegion`]->(v3) WHERE ((x:`Pyramid` OR x:`Q12516`) AND (v5:`Q4270517` OR v5:`Skier`) AND y:`Bird` AND y:`AmericanFootballTeam`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q74;17;33;0;false;false;39;5845;;q(x):-(([TennisLeague].currentTeam.filmFareAward.<(linkedTo.<(humanDevelopmentIndexRankingCategory.[PrehistoricalPeriod])>.relative.[OldTerritory])>.[Lymph]).([BritishRoyalty].<(chairperson.<(tree.[SportsTeam])>.nextEntity.[StatedResolution])>.deputyDirector.[Satellite]))(x,y);q(x):-(TennisLeague.currentTeam.filmFareAward.<(linkedTo.(humanDevelopmentIndexRankingCategory.PrehistoricalPeriod).relative.OldTerritory)>.Lymph.(BritishRoyalty|Baronet).(chairperson.(tree.(HandballTeam|FormulaOneTeam|SpeedwayTeam|Q4498974|SportsTeam|BaseballTeam|BasketballTeam|AmericanFootballTeam|HockeyTeam|CricketTeam|AustralianFootballTeam|CyclingTeam|Q12973014|CanadianFootballTeam|Q10517054)).nextEntity.StatedResolution).deputyDirector.(ArtificialSatellite|Satellite))(x,y);MATCH (v1), (v0), (v7), (v13), (v9), (v1)-[:`filmFareAward`]->(v2), (v2)-[:`chairperson`]->(v10), (x)-[:`currentTeam`]->(v1), (v10)-[:`tree`]->(v12), (v11)-[:`nextEntity`]->(v9), (v3), (v12), (v11), (v9)-[:`deputyDirector`]->(v13), (v8), (v2), (v10) MATCH (x) MATCH (y) WHERE (((x:`TennisLeague` AND EXISTS { MATCH (v6), (v5)-[:`humanDevelopmentIndexRankingCategory`]->(v6), (v6)-[:`relative`]->(v4), (v2)-[:`linkedTo`]->(v5), (v5) WHERE (v6:`PrehistoricalPeriod` AND v4:`OldTerritory`) } AND v2:`Lymph`) AND (v2:`BritishRoyalty` OR v2:`Baronet`) AND (v12:`HandballTeam` OR v12:`FormulaOneTeam` OR v12:`SpeedwayTeam` OR v12:`Q4498974` OR v12:`SportsTeam` OR v12:`BaseballTeam` OR v12:`BasketballTeam` OR v12:`AmericanFootballTeam` OR v12:`HockeyTeam` OR v12:`CricketTeam` OR v12:`AustralianFootballTeam` OR v12:`CyclingTeam` OR v12:`Q12973014` OR v12:`CanadianFootballTeam` OR v12:`Q10517054`) AND v9:`StatedResolution`) AND (v13:`ArtificialSatellite` OR v13:`Satellite`)) RETURN DISTINCT x
Q75;21;38;0;false;false;41;6533;;q(x):-(([SoftballLeague].<(house.<(meetingRoad.[Cinema])>.son.[Writer])>.[Referee]).(([Bank].academyAward.capitalDistrict.significantProject.damsire.bodyDiscovered.[Restaurant]).([Crater].<(branchTo.<(importantStation.[BaseballTeam])>.soundRecording.[Cave])>.[FormulaOneTeam])))(x,y);q(x):-(SoftballLeague.(house.(meetingRoad.(Cinema|Q41253)).son.(Q49757|Q214917|Q753110|SongWriter|Q36180|Poet|MusicComposer|Q28389|Historian|PlayWright|Writer|ScreenWriter)).Referee.(BankOrCreditUnion|Bank).academyAward.capitalDistrict.significantProject.damsire.bodyDiscovered.(Restaurant|Q11707).(Crater|LunarCrater|Q1348589).<(branchTo.<(importantStation.BaseballTeam)>.soundRecording.(Q35509|Cave))>.FormulaOneTeam)(x,y);MATCH (v9), (v10), (v2), (v7), (x)-[:`house`]->(v2), (v3), (v13), (v12), (v11)-[:`bodyDiscovered`]->(v12), (v9)-[:`significantProject`]->(v10), (v2)-[:`meetingRoad`]->(v4), (v3)-[:`son`]->(v5), (v1)-[:`academyAward`]->(v8), (v6), (v0), (v4), (v5), (v8), (v8)-[:`capitalDistrict`]->(v9), (v10)-[:`damsire`]->(v11), (v1), (v11) MATCH (x) MATCH (y) WHERE ((((x:`SoftballLeague` AND ((v4:`Cinema` OR v4:`Q41253`) AND (v5:`Q49757` OR v5:`Q214917` OR v5:`Q753110` OR v5:`SongWriter` OR v5:`Q36180` OR v5:`Poet` OR v5:`MusicComposer` OR v5:`Q28389` OR v5:`Historian` OR v5:`PlayWright` OR v5:`Writer` OR v5:`ScreenWriter`)) AND v1:`Referee`) AND (v1:`BankOrCreditUnion` OR v1:`Bank`)) AND (v12:`Restaurant` OR v12:`Q11707`)) AND (v12:`Crater` OR v12:`LunarCrater` OR v12:`Q1348589`) AND EXISTS { MATCH (v16), (v12)-[:`branchTo`]->(v15), (v15)-[:`soundRecording`]->(v18), (v15), (v18) WHERE (EXISTS { MATCH (v15)-[:`importantStation`]->(v17) WHERE v17:`BaseballTeam` } AND (v18:`Q35509` OR v18:`Cave`)) } AND v12:`FormulaOneTeam`) RETURN DISTINCT x
Q76;9;11;0;false;false;23;20016;;q(x):-(([RallyDriver].hasAnnotation.gaudiAward.currentTeam.soccerTournamentOpeningSeason.sea.setDesigner.brother.[SambaSchool])*)(x,y);q(x):-(epsilon|((Q10842936|RallyDriver).hasAnnotation.gaudiAward.currentTeam.soccerTournamentOpeningSeason.sea.setDesigner.brother.SambaSchool))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v3)-[:`soccerTournamentOpeningSeason`]->(v4), (v5), (v6)-[:`brother`]->(y), (v4), (v3), (v1)-[:`gaudiAward`]->(v2), (v6), (v2)-[:`currentTeam`]->(v3), (v4)-[:`sea`]->(v5), (v0), (x)-[:`hasAnnotation`]->(v1), (v1), (v5)-[:`setDesigner`]->(v6), (v2) WHERE ((x:`Q10842936` OR x:`RallyDriver`) AND y:`SambaSchool`) }) RETURN DISTINCT x
Q77;26;34;0;false;false;35;20032;;q(x):-(([Painting].grades.<(parish.<(winsAtJLPGA.[Treadmill])>.enemy.[CollegeCoach])>.aircraftTransport.[NationalFootballLeagueSeason])|(([Award].department.actScore.lowestAltitude.rightTributary.neighboringMunicipality.[Organ])|([Hospital].<(peopleVaccinated.<(recentWinner.[Painter])>.anthem.[CombinationDrug])>.routeLine.continent.soundRecording.[DTMRacer])))(x,y);q(x):-(((Q3305213|Painting).grades.(parish.(winsAtJLPGA.(Q683267|Treadmill)).enemy.CollegeCoach).aircraftTransport.NationalFootballLeagueSeason)|((Decoration|Q7191|Award|Q618779|NobelPrize).department.actScore.lowestAltitude.rightTributary.neighboringMunicipality.(Q1444|Organ))|(Hospital.(peopleVaccinated.<(recentWinner.(Q1028181|Painter))>.anthem.CombinationDrug).routeLine.continent.soundRecording.DTMRacer))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v2), (v4), (v1)-[:`parish`]->(v3), (v3)-[:`winsAtJLPGA`]->(v5), (v0), (v5), (x)-[:`grades`]->(v1), (v3), (v2)-[:`aircraftTransport`]->(y), (v4)-[:`enemy`]->(v2) WHERE ((x:`Q3305213` OR x:`Painting`) AND (v5:`Q683267` OR v5:`Treadmill`) AND v2:`CollegeCoach` AND y:`NationalFootballLeagueSeason`) } OR EXISTS { MATCH (v7), (v6), (x)-[:`department`]->(v7), (v10), (v9)-[:`rightTributary`]->(v10), (v11), (v10)-[:`neighboringMunicipality`]->(v11), (v7)-[:`actScore`]->(v8), (v9), (v8)-[:`lowestAltitude`]->(v9), (v8) WHERE ((x:`Decoration` OR x:`Q7191` OR x:`Award` OR x:`Q618779` OR x:`NobelPrize`) AND (v11:`Q1444` OR v11:`Organ`)) } OR EXISTS { MATCH (v18)-[:`continent`]->(v19), (v13), (v18), (v19)-[:`soundRecording`]->(y), (v14)-[:`anthem`]->(v13), (v12), (v19), (x)-[:`peopleVaccinated`]->(v14), (v15), (v13)-[:`routeLine`]->(v18), (v14) WHERE (x:`Hospital` AND EXISTS { MATCH (v17), (v14)-[:`recentWinner`]->(v17) WHERE (v17:`Q1028181` OR v17:`Painter`) } AND v13:`CombinationDrug` AND y:`DTMRacer`) }) RETURN DISTINCT x
Q78;12;14;0;false;false;25;20015;;q(x):-(([Prison].<(commandant.[OlympicEvent])>.prefect.<(managementPosition.[Fashion])>.namedByLanguage.[CapitalOfRegion])|([SnookerChamp].athletics.municipality.[Bodybuilder]))(x,y);q(x):-((SnookerChamp.athletics.municipality.(Bodybuilder|Q15982795))|((Q40357|Prison).<(commandant.OlympicEvent)>.prefect.<(managementPosition.Fashion)>.namedByLanguage.CapitalOfRegion))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (x)-[:`athletics`]->(v1), (v1), (v2), (v1)-[:`municipality`]->(v2) WHERE (x:`SnookerChamp` AND (v2:`Bodybuilder` OR v2:`Q15982795`)) } OR EXISTS { MATCH (v4), (v7), (v3), (x)-[:`prefect`]->(v6), (v6)-[:`namedByLanguage`]->(y), (v6) WHERE ((x:`Q40357` OR x:`Prison`) AND EXISTS { MATCH (x)-[:`commandant`]->(v5) WHERE v5:`OlympicEvent` } AND EXISTS { MATCH (v6)-[:`managementPosition`]->(v8) WHERE v8:`Fashion` } AND y:`CapitalOfRegion`) }) RETURN DISTINCT x
Q79;15;18;0;false;false;25;5896;;q(x):-(([Vein].<(laurenceOlivierAward.[ComicStrip])>.secondDriver.category.[WaterTower]).(([Sculptor].citizenship.coachedTeam.<(satScore.<(branchFrom.[Archaea])>.screenActorsGuildAward.[Museum])>.[NarutoCharacter])*))(x,y);q(x):-((Q9609|Vein).(laurenceOlivierAward.ComicStrip).secondDriver.category.(WaterTower|Q274153).Sculptor.citizenship.coachedTeam.(satScore.(branchFrom.Archaea).screenActorsGuildAward.(Q33506|Museum)).NarutoCharacter)(x,y);MATCH (v7)-[:`satScore`]->(v8), (v2)-[:`category`]->(v3), (x)-[:`laurenceOlivierAward`]->(v1), (v7), (v6)-[:`coachedTeam`]->(v7), (v10), (v8), (v0), (v9), (v6), (v3), (v8)-[:`branchFrom`]->(v9), (v3)-[:`citizenship`]->(v6), (v1), (v1)-[:`secondDriver`]->(v2), (v2), (v4), (v5), (v9)-[:`screenActorsGuildAward`]->(v10) MATCH (x) MATCH (y) WHERE (((x:`Q9609` OR x:`Vein`) AND v1:`ComicStrip`) AND (v3:`WaterTower` OR v3:`Q274153`) AND v3:`Sculptor` AND (v9:`Archaea` AND (v10:`Q33506` OR v10:`Museum`)) AND y:`NarutoCharacter`) RETURN DISTINCT x
Q80;31;53;0;false;false;42;20023;;q(x):-(([PoliticalFunction].collaboration.dam.colleague.starring.owns.<(secondTeam.<(heir.[Rocket])>.draftTeam.[TelevisionStation])>.[RailwayTunnel]).(([ComicsCreator].<(coatOfArms.<(product.[MartialArtist])>.costumeDesigner.[Flag])>.[Hotel])|([Organ].<(producedBy.<(horseRidingDiscipline.[Journalist])>.minority.[Restaurant])>.soccerTournamentMostSteady.championInDoubleMale.colour.bodyStyle.copilote.[ChristianBishop])))(x,y);q(x):-((PoliticalFunction.collaboration.dam.colleague.starring.owns.<(secondTeam.<(heir.(Q41291|Rocket))>.draftTeam.TelevisionStation)>.(RailwayTunnel|Q1311958).(Q1444|Organ).<(producedBy.(horseRidingDiscipline.(Journalist|Q1930187)).minority.(Restaurant|Q11707))>.soccerTournamentMostSteady.championInDoubleMale.colour.bodyStyle.copilote.(Archbishop|ChristianBishop))|(PoliticalFunction.collaboration.dam.colleague.starring.owns.<(secondTeam.<(heir.(Q41291|Rocket))>.draftTeam.TelevisionStation)>.(RailwayTunnel|Q1311958).ComicsCreator.(coatOfArms.(product.MartialArtist).costumeDesigner.(Q14660|Flag)).(Q27686|Hotel)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v2)-[:`colleague`]->(v3), (v0), (v3)-[:`starring`]->(v4), (v1)-[:`dam`]->(v2), (v5), (v2), (v4)-[:`owns`]->(v5), (v12), (v20), (v20)-[:`championInDoubleMale`]->(v21), (v23), (v5)-[:`soccerTournamentMostSteady`]->(v20), (v1), (v21), (v22)-[:`bodyStyle`]->(v23), (v24), (v22), (x)-[:`collaboration`]->(v1), (v21)-[:`colour`]->(v22), (v23)-[:`copilote`]->(v24), (v3), (v6), (v13), (v4), (v14) WHERE ((((x:`PoliticalFunction` AND EXISTS { MATCH (v8), (v8)-[:`draftTeam`]->(v7), (v9), (v5)-[:`secondTeam`]->(v8) WHERE (EXISTS { MATCH (v8)-[:`heir`]->(v11), (v11) WHERE (v11:`Q41291` OR v11:`Rocket`) } AND v7:`TelevisionStation`) }) AND (v5:`RailwayTunnel` OR v5:`Q1311958`)) AND (v5:`Q1444` OR v5:`Organ`) AND EXISTS { MATCH (v18), (v16)-[:`horseRidingDiscipline`]->(v18), (v19), (v5)-[:`producedBy`]->(v16), (v17), (v17)-[:`minority`]->(v19), (v16) WHERE ((v18:`Journalist` OR v18:`Q1930187`) AND (v19:`Restaurant` OR v19:`Q11707`)) }) AND (v24:`Archbishop` OR v24:`ChristianBishop`)) } OR EXISTS { MATCH (v26), (v29)-[:`owns`]->(v30), (v28)-[:`starring`]->(v29), (x)-[:`collaboration`]->(v26), (v27), (v28), (v27)-[:`colleague`]->(v28), (v34), (v30)-[:`coatOfArms`]->(v35), (v25), (v36)-[:`costumeDesigner`]->(v37), (v37), (v35)-[:`product`]->(v36), (v30), (v36), (v29), (v32), (v35), (v31), (v33), (v26)-[:`dam`]->(v27) WHERE (((x:`PoliticalFunction` AND EXISTS { MATCH (v8), (v8)-[:`draftTeam`]->(v7), (v9), (v5)-[:`secondTeam`]->(v8) WHERE (EXISTS { MATCH (v8)-[:`heir`]->(v11), (v11) WHERE (v11:`Q41291` OR v11:`Rocket`) } AND v7:`TelevisionStation`) }) AND (v30:`RailwayTunnel` OR v30:`Q1311958`) AND v30:`ComicsCreator` AND (v36:`MartialArtist` AND (v37:`Q14660` OR v37:`Flag`))) AND (v34:`Q27686` OR v34:`Hotel`)) }) RETURN DISTINCT x
Q81;11;35;0;false;false;31;6917;;q(x):-([Enzyme].knownFor.olympicOathSwornBy.mouthState.wineProduced.<(provost.<(agglomerationDemographics.[AcademicSubject])>.leadTeam.[GovernmentalAdministrativeRegion])>.[LightNovel])(x,y);q(x):-((Hormone|Enzyme|Q8047).knownFor.(olympicOathSwornByAthlete|olympicOathSwornBy|olympicOathSwornByJudge).mouthState.wineProduced.(provost.(agglomerationDemographics.(Q11862829|AcademicSubject)).leadTeam.(HistoricalProvince|MicroRegion|GovernmentalAdministrativeRegion|Department|SubMunicipality|Prefecture|DistrictWaterBoard|FormerMunicipality|Q202216|Province|Canton|Q515716|Q19730508|Regency|HistoricalDistrict|OverseasDepartment|District|Municipality|Arrondissement)).(LightNovel|Q747381))(x,y);MATCH (v6), (v0), (v1), (v2), (v7), (x)-[:`knownFor`]->(v1), (v3)-[:`wineProduced`]->(v4), (v7)-[:`leadTeam`]->(v9), (v3), (v4), (v6)-[:`agglomerationDemographics`]->(v8), (v2)-[:`mouthState`]->(v3), (v4)-[:`provost`]->(v6), (v5), (v8), (v9) MATCH (x) MATCH (y) WHERE (((x:`Hormone` OR x:`Enzyme` OR x:`Q8047`) AND (EXISTS { MATCH (v1)-[:`olympicOathSwornByAthlete`]->(v2) } OR EXISTS { MATCH (v1)-[:`olympicOathSwornBy`]->(v2) } OR EXISTS { MATCH (v1)-[:`olympicOathSwornByJudge`]->(v2) }) AND ((v8:`Q11862829` OR v8:`AcademicSubject`) AND (v9:`HistoricalProvince` OR v9:`MicroRegion` OR v9:`GovernmentalAdministrativeRegion` OR v9:`Department` OR v9:`SubMunicipality` OR v9:`Prefecture` OR v9:`DistrictWaterBoard` OR v9:`FormerMunicipality` OR v9:`Q202216` OR v9:`Province` OR v9:`Canton` OR v9:`Q515716` OR v9:`Q19730508` OR v9:`Regency` OR v9:`HistoricalDistrict` OR v9:`OverseasDepartment` OR v9:`District` OR v9:`Municipality` OR v9:`Arrondissement`))) AND (v5:`LightNovel` OR v5:`Q747381`)) RETURN DISTINCT x
Q82;5;5;0;false;false;20;5614;;q(x):-([LineOfFashion].religiousHeadLabel.patent.peabodyAward.[Aristocrat])(x,y);q(x):-(LineOfFashion.religiousHeadLabel.patent.peabodyAward.Aristocrat)(x,y);MATCH (v2)-[:`peabodyAward`]->(y), (v1)-[:`patent`]->(v2), (v0), (v2), (v1), (x)-[:`religiousHeadLabel`]->(v1) MATCH (x) MATCH (y) WHERE (x:`LineOfFashion` AND y:`Aristocrat`) RETURN DISTINCT x
Q83;18;63;0;false;false;51;20020;;q(x):-(([Wrestler].<(thirdDriverCountry.<(performer.[LightNovel])>.largestMetro.[Dike])>.mythology.[SpeedwayTeam])|(([Windmill].bodyDiscovered.bourgmestre.[Archeologist])|([MotorcycleRider].event.musicFusionGenre.<(majorShrine.[Lake])>.[Infrastructure])))(x,y);q(x):-(((SumoWrestler|Wrestler|Q13474373).(thirdDriverCountry.(performer.(LightNovel|Q747381)).largestMetro.Dike).mythology.SpeedwayTeam)|((Windmill|Q38720).bodyDiscovered.bourgmestre.(Q3621491|Archeologist))|((MotorcycleRider|MotocycleRacer|SpeedwayRider).event.musicFusionGenre.(majorShrine.(Lake|Q23397|LakeBodyOfWater)).(Q44782|Station|Dam|Q134447|RestArea|Q928830|Lock|Q2354973|Q1248784|Q1353183|Q12323|RailwayStation|Q1311958|Infrastructure|Dike|Bridge|PowerStation|Airport|LaunchPad|NuclearPowerStation|Road|MetroStation|Q55488|Q12280|RailwayLine|RouteOfTransportation|Q728937|Q34442|WaterwayTunnel|Q719456|RailwayTunnel|Q159719|Port|RoadTunnel|TramStation|RouteStop|RoadJunction)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`thirdDriverCountry`]->(v2), (v0), (v2)-[:`performer`]->(v4), (v3)-[:`largestMetro`]->(v1), (v3), (v1)-[:`mythology`]->(y), (v1), (v2), (v4) WHERE ((x:`SumoWrestler` OR x:`Wrestler` OR x:`Q13474373`) AND (v4:`LightNovel` OR v4:`Q747381`) AND v1:`Dike` AND y:`SpeedwayTeam`) } OR EXISTS { MATCH (v7), (v6), (v6)-[:`bourgmestre`]->(v7), (v5), (x)-[:`bodyDiscovered`]->(v6) WHERE ((x:`Windmill` OR x:`Q38720`) AND (v7:`Q3621491` OR v7:`Archeologist`)) } OR EXISTS { MATCH (x)-[:`event`]->(v9), (v10), (v11), (v10)-[:`majorShrine`]->(v12), (v9)-[:`musicFusionGenre`]->(v10), (v12), (v8), (v9) WHERE (((x:`MotorcycleRider` OR x:`MotocycleRacer` OR x:`SpeedwayRider`) AND (v12:`Lake` OR v12:`Q23397` OR v12:`LakeBodyOfWater`)) AND (v11:`Q44782` OR v11:`Station` OR v11:`Dam` OR v11:`Q134447` OR v11:`RestArea` OR v11:`Q928830` OR v11:`Lock` OR v11:`Q2354973` OR v11:`Q1248784` OR v11:`Q1353183` OR v11:`Q12323` OR v11:`RailwayStation` OR v11:`Q1311958` OR v11:`Infrastructure` OR v11:`Dike` OR v11:`Bridge` OR v11:`PowerStation` OR v11:`Airport` OR v11:`LaunchPad` OR v11:`NuclearPowerStation` OR v11:`Road` OR v11:`MetroStation` OR v11:`Q55488` OR v11:`Q12280` OR v11:`RailwayLine` OR v11:`RouteOfTransportation` OR v11:`Q728937` OR v11:`Q34442` OR v11:`WaterwayTunnel` OR v11:`Q719456` OR v11:`RailwayTunnel` OR v11:`Q159719` OR v11:`Port` OR v11:`RoadTunnel` OR v11:`TramStation` OR v11:`RouteStop` OR v11:`RoadJunction`)) }) RETURN DISTINCT x
Q84;24;42;0;false;false;41;6453;;q(x):-(([Convention].incumbent.<(formerHighschool.<(collectivityMinority.[Chef])>.importantStation.[BiologicalDatabase])>.nationalAffiliation.phylum.[Robot]).(([MountainRange].superTribus.deaths.[TelevisionDirector]).([Company].connotation.continent.<(origo.<(opponents.[PaintballLeague])>.placeOfBurial.[Tunnel])>.percentage.[BasketballTeam])))(x,y);q(x):-(Convention.incumbent.<(formerHighschool.<(collectivityMinority.Chef)>.importantStation.BiologicalDatabase)>.nationalAffiliation.phylum.Robot.(Q46831|MountainRange).superTribus.deaths.TelevisionDirector.(Q156362|Q18127|Q4830453|Caterer|BankOrCreditUnion|LawFirm|Brewery|Airline|Winery|Q613142|BusCompany|PublicTransitSystem|Publisher|Bank|Company|Q46970|RecordLabel).connotation.continent.<(origo.(opponents.PaintballLeague).placeOfBurial.(Q44377|Tunnel))>.percentage.BasketballTeam)(x,y);MATCH (v16), (v8)-[:`superTribus`]->(v11), (v15), (v7), (v8), (v14), (v12)-[:`connotation`]->(v15), (v1), (v15)-[:`continent`]->(v16), (v17), (v0), (x)-[:`incumbent`]->(v1), (v11), (v1)-[:`nationalAffiliation`]->(v7), (v16)-[:`percentage`]->(y), (v2), (v13), (v9), (v11)-[:`deaths`]->(v12), (v10), (v7)-[:`phylum`]->(v8), (v12) MATCH (x) MATCH (y) WHERE (((x:`Convention` AND EXISTS { MATCH (v4)-[:`importantStation`]->(v3), (v4), (v5), (v1)-[:`formerHighschool`]->(v4) WHERE (EXISTS { MATCH (v4)-[:`collectivityMinority`]->(v6) WHERE v6:`Chef` } AND v3:`BiologicalDatabase`) } AND v8:`Robot`) AND (v8:`Q46831` OR v8:`MountainRange`) AND v12:`TelevisionDirector`) AND (v12:`Q156362` OR v12:`Q18127` OR v12:`Q4830453` OR v12:`Caterer` OR v12:`BankOrCreditUnion` OR v12:`LawFirm` OR v12:`Brewery` OR v12:`Airline` OR v12:`Winery` OR v12:`Q613142` OR v12:`BusCompany` OR v12:`PublicTransitSystem` OR v12:`Publisher` OR v12:`Bank` OR v12:`Company` OR v12:`Q46970` OR v12:`RecordLabel`) AND EXISTS { MATCH (v20)-[:`placeOfBurial`]->(v21), (v21), (v20), (v16)-[:`origo`]->(v19), (v19)-[:`opponents`]->(v20), (v19) WHERE (v20:`PaintballLeague` AND (v21:`Q44377` OR v21:`Tunnel`)) } AND y:`BasketballTeam`) RETURN DISTINCT x
Q85;10;36;0;false;false;30;5692;;q(x):-(([BodyOfWater].season.solvent.generalManager.[Archaea]).([Enzyme].artPatron.<(victim.[Holiday])>.[EducationalInstitution]))(x,y);q(x):-((Q47521|Ocean|Lake|Q9430|Sea|Q4022|Canal|BodyOfWater|Bay|River|RiverBodyOfWater|Stream|SeaBodyOfWater|Q23397|LakeBodyOfWater).season.solvent.generalManager.Archaea.(Hormone|Enzyme|Q8047).artPatron.<(victim.(Holiday|Q1445650))>.(EducationalInstitution|University|Q2385804|School|EducationalOrganization|College|Library|Q7075|Q3914|Q3918))(x,y);MATCH (x)-[:`season`]->(v1), (v4), (v3)-[:`artPatron`]->(v6), (v6), (v7), (v0), (v1)-[:`solvent`]->(v2), (v3), (v1), (v2), (v2)-[:`generalManager`]->(v3), (v5) MATCH (x) MATCH (y) WHERE ((((x:`Q47521` OR x:`Ocean` OR x:`Lake` OR x:`Q9430` OR x:`Sea` OR x:`Q4022` OR x:`Canal` OR x:`BodyOfWater` OR x:`Bay` OR x:`River` OR x:`RiverBodyOfWater` OR x:`Stream` OR x:`SeaBodyOfWater` OR x:`Q23397` OR x:`LakeBodyOfWater`) AND v3:`Archaea`) AND (v3:`Hormone` OR v3:`Enzyme` OR v3:`Q8047`) AND EXISTS { MATCH (v9), (v6)-[:`victim`]->(v9) WHERE (v9:`Holiday` OR v9:`Q1445650`) }) AND (v6:`EducationalInstitution` OR v6:`University` OR v6:`Q2385804` OR v6:`School` OR v6:`EducationalOrganization` OR v6:`College` OR v6:`Library` OR v6:`Q7075` OR v6:`Q3914` OR v6:`Q3918`)) RETURN DISTINCT x
Q86;11;22;0;false;false;27;5864;;q(x):-([SoccerClub].<(occupation.[Street])>.<(openingTheme.<(constellation.[Mammal])>.youthWing.[District])>.<(employer.[Dike])>.[EthnicGroup])(x,y);q(x):-((NationalSoccerClub|Q476028|SoccerClub).<(occupation.(Street|Q79007))>.<(openingTheme.(constellation.(Horse|Cat|Q25324|Q146|Dog|Mammal|Q7377)).youthWing.(HistoricalDistrict|District))>.<(employer.Dike)>.(EthnicGroup|Q41710))(x,y);MATCH (v0), (v4), (v10), (v1) MATCH (x) MATCH (y) WHERE (((x:`NationalSoccerClub` OR x:`Q476028` OR x:`SoccerClub`) AND EXISTS { MATCH (x)-[:`occupation`]->(v3), (v3) WHERE (v3:`Street` OR v3:`Q79007`) } AND EXISTS { MATCH (v8), (v7)-[:`youthWing`]->(v9), (v6)-[:`constellation`]->(v8), (v6), (x)-[:`openingTheme`]->(v6), (v7), (v9) WHERE ((v8:`Horse` OR v8:`Cat` OR v8:`Q25324` OR v8:`Q146` OR v8:`Dog` OR v8:`Mammal` OR v8:`Q7377`) AND (v9:`HistoricalDistrict` OR v9:`District`)) } AND EXISTS { MATCH (x)-[:`employer`]->(v11) WHERE v11:`Dike` }) AND (x:`EthnicGroup` OR x:`Q41710`)) RETURN DISTINCT x
Q87;16;18;0;false;false;25;5500;;q(x):-([Decoration].<(simcCode.<(bishopric.[SportsTeamMember])>.deaths.[Judge])>.beatifiedBy.shape.availableSmartCard.instrument.<(hasAbsorbedMunicipality.<(engine.[HistoricBuilding])>.primogenitor.[MotorcycleRacingLeague])>.[OrganisationMember])(x,y);q(x):-(Decoration.<(simcCode.(bishopric.SportsTeamMember).deaths.(Q16533|Judge))>.beatifiedBy.shape.availableSmartCard.instrument.(hasAbsorbedMunicipality.(engine.HistoricBuilding).primogenitor.MotorcycleRacingLeague).(SportsTeamMember|OrganisationMember))(x,y);MATCH (v10), (v9)-[:`hasAbsorbedMunicipality`]->(v11), (v7), (v11)-[:`engine`]->(v12), (v6), (v8)-[:`instrument`]->(v9), (v12)-[:`primogenitor`]->(v10), (x)-[:`beatifiedBy`]->(v6), (v6)-[:`shape`]->(v7), (v0), (v7)-[:`availableSmartCard`]->(v8), (v1), (v9), (v11), (v8), (v12) MATCH (x) MATCH (y) WHERE ((x:`Decoration` AND EXISTS { MATCH (v3), (x)-[:`simcCode`]->(v3), (v5), (v3)-[:`bishopric`]->(v4), (v4)-[:`deaths`]->(v5), (v4) WHERE (v4:`SportsTeamMember` AND (v5:`Q16533` OR v5:`Judge`)) } AND v12:`HistoricBuilding` AND v10:`MotorcycleRacingLeague`) AND (v10:`SportsTeamMember` OR v10:`OrganisationMember`)) RETURN DISTINCT x
Q88;5;10;0;false;false;22;5451;;q(x):-([Name].secondDriverCountry.beltwayCity.southEastPlace.[Weapon])(x,y);q(x):-((Q82799|Q202444|GivenName|Surname|Name).secondDriverCountry.beltwayCity.southEastPlace.(Q728|Weapon))(x,y);MATCH (x)-[:`secondDriverCountry`]->(v1), (v2)-[:`southEastPlace`]->(v3), (v0), (v1), (v1)-[:`beltwayCity`]->(v2), (v3), (v2) MATCH (x) MATCH (y) WHERE ((x:`Q82799` OR x:`Q202444` OR x:`GivenName` OR x:`Surname` OR x:`Name`) AND (v3:`Q728` OR v3:`Weapon`)) RETURN DISTINCT x
Q89;6;1;0;false;false;23;5505;;q(x):-(([TelevisionShow].<(sportDiscipline.[SportsManager])>.<(locatedInArea.[Ginkgo])>.[Sport])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q90;9;46;0;false;false;36;5139;;q(x):-([FormulaOneRacing].pastMember.webcast.teamManager.founder.birthSign.<(father.[Church])>.[Infrastructure])(x,y);q(x):-(FormulaOneRacing.pastMember.webcast.teamManager.founder.birthSign.<(father.(Church|Q16970))>.(Q44782|Station|Dam|Q134447|RestArea|Q928830|Lock|Q2354973|Q1248784|Q1353183|Q12323|RailwayStation|Q1311958|Infrastructure|Dike|Bridge|PowerStation|LaunchPad|NuclearPowerStation|Airport|Road|MetroStation|Q55488|Q12280|RailwayLine|RouteOfTransportation|Q728937|Q34442|WaterwayTunnel|Q719456|RailwayTunnel|Q159719|Port|RoadTunnel|TramStation|RouteStop|RoadJunction))(x,y);MATCH (v2)-[:`teamManager`]->(v3), (v4), (v4)-[:`birthSign`]->(v5), (x)-[:`pastMember`]->(v1), (v3), (v2), (v6), (v1), (v0), (v1)-[:`webcast`]->(v2), (v3)-[:`founder`]->(v4), (v5) MATCH (x) MATCH (y) WHERE ((x:`FormulaOneRacing` AND EXISTS { MATCH (v5)-[:`father`]->(v8), (v8) WHERE (v8:`Church` OR v8:`Q16970`) }) AND (v5:`Q44782` OR v5:`Station` OR v5:`Dam` OR v5:`Q134447` OR v5:`RestArea` OR v5:`Q928830` OR v5:`Lock` OR v5:`Q2354973` OR v5:`Q1248784` OR v5:`Q1353183` OR v5:`Q12323` OR v5:`RailwayStation` OR v5:`Q1311958` OR v5:`Infrastructure` OR v5:`Dike` OR v5:`Bridge` OR v5:`PowerStation` OR v5:`LaunchPad` OR v5:`NuclearPowerStation` OR v5:`Airport` OR v5:`Road` OR v5:`MetroStation` OR v5:`Q55488` OR v5:`Q12280` OR v5:`RailwayLine` OR v5:`RouteOfTransportation` OR v5:`Q728937` OR v5:`Q34442` OR v5:`WaterwayTunnel` OR v5:`Q719456` OR v5:`RailwayTunnel` OR v5:`Q159719` OR v5:`Port` OR v5:`RoadTunnel` OR v5:`TramStation` OR v5:`RouteStop` OR v5:`RoadJunction`)) RETURN DISTINCT x
Q91;6;8;0;false;false;22;20014;;q(x):-(([Singer].parentCompany.<(ingredient.[MicroRegion])>.notableCommander.[HumanGeneLocation])*)(x,y);q(x):-(epsilon|((Singer|Q177220).parentCompany.(ingredient.MicroRegion).notableCommander.HumanGeneLocation))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (x)-[:`parentCompany`]->(v1), (v2)-[:`notableCommander`]->(y), (v0), (v1), (v2), (v1)-[:`ingredient`]->(v2) WHERE ((x:`Singer` OR x:`Q177220`) AND v2:`MicroRegion` AND y:`HumanGeneLocation`) }) RETURN DISTINCT x
Q92;16;46;0;false;false;45;20015;;q(x):-(([AnimangaCharacter].cousurper.instrument.[Parish])|(([HumanGeneLocation].<(isPartOfAnatomicalStructure.<(polishFilmAward.[MeanOfTransportation])>.highestMountain.[Dike])>.<(alpsSubsection.<(material.[Racecourse])>.league.[CityDistrict])>.[VicePrimeMinister])*))(x,y);q(x):-((AnimangaCharacter.cousurper.instrument.Parish)|(HumanGeneLocation.<(isPartOfAnatomicalStructure.(polishFilmAward.(Q41291|Ship|TrainCarriage|Q48806|MilitaryVehicle|Rocket|MilitaryAircraft|SpaceStation|Q40218|Q11436|ConveyorSystem|Spacecraft|Q870|MovingWalkway|On-SiteTransportation|Escalator|Q25956|MeanOfTransportation|Q34493|Q93301|Locomotive|Q11446|Tram|Motorcycle|Automobile|Aircraft|Train|SpaceShuttle)).highestMountain.Dike)>.(alpsSubsection.(material.(Q1777138|RaceTrack|Racecourse)).league.CityDistrict).VicePrimeMinister)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (v1)-[:`instrument`]->(y), (v1), (x)-[:`cousurper`]->(v1) WHERE (x:`AnimangaCharacter` AND y:`Parish`) } OR EXISTS { MATCH (v8), (x)-[:`alpsSubsection`]->(v8), (v9), (v10), (v2), (v3), (v9)-[:`league`]->(y), (v8)-[:`material`]->(v10) WHERE (x:`HumanGeneLocation` AND EXISTS { MATCH (v5), (v5)-[:`polishFilmAward`]->(v7), (v6), (v6)-[:`highestMountain`]->(v4), (x)-[:`isPartOfAnatomicalStructure`]->(v5), (v7) WHERE ((v7:`Q41291` OR v7:`Ship` OR v7:`TrainCarriage` OR v7:`Q48806` OR v7:`MilitaryVehicle` OR v7:`Rocket` OR v7:`MilitaryAircraft` OR v7:`SpaceStation` OR v7:`Q40218` OR v7:`Q11436` OR v7:`ConveyorSystem` OR v7:`Spacecraft` OR v7:`Q870` OR v7:`MovingWalkway` OR v7:`On-SiteTransportation` OR v7:`Escalator` OR v7:`Q25956` OR v7:`MeanOfTransportation` OR v7:`Q34493` OR v7:`Q93301` OR v7:`Locomotive` OR v7:`Q11446` OR v7:`Tram` OR v7:`Motorcycle` OR v7:`Automobile` OR v7:`Aircraft` OR v7:`Train` OR v7:`SpaceShuttle`) AND v4:`Dike`) } AND (v10:`Q1777138` OR v10:`RaceTrack` OR v10:`Racecourse`) AND y:`CityDistrict` AND y:`VicePrimeMinister`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q93;9;9;0;false;false;19;5260;;q(x):-([CyclingCompetition].goldenCalfAward.government.formerChoreographer.product.secondPopularVote.subdivision.alpsSubgroup.[WomensTennisAssociationTournament])(x,y);q(x):-(CyclingCompetition.goldenCalfAward.government.formerChoreographer.product.secondPopularVote.subdivision.alpsSubgroup.WomensTennisAssociationTournament)(x,y);MATCH (v4), (v6), (v0), (v6)-[:`alpsSubgroup`]->(y), (v1), (v5), (x)-[:`goldenCalfAward`]->(v1), (v3), (v5)-[:`subdivision`]->(v6), (v2)-[:`formerChoreographer`]->(v3), (v1)-[:`government`]->(v2), (v2), (v4)-[:`secondPopularVote`]->(v5), (v3)-[:`product`]->(v4) MATCH (x) MATCH (y) WHERE (x:`CyclingCompetition` AND y:`WomensTennisAssociationTournament`) RETURN DISTINCT x
Q94;22;26;0;false;false;32;20017;;q(x):-(([HockeyTeam].illustrator.winterAppearances.delegateMayor.goyaAward.organisation.fuelType.[Project])|([RailwayStation].polishFilmAward.sourcePlace.deathPlace.woRMS.network.mouthPlace.wikiPageDisambiguates.associatedRocket.beatifiedBy.author.wikiPageInterLanguageLink.race.[HistoricalDistrict]))(x,y);q(x):-(((RailwayStation|Q55488).polishFilmAward.sourcePlace.deathPlace.woRMS.network.mouthPlace.wikiPageDisambiguates.associatedRocket.beatifiedBy.author.wikiPageInterLanguageLink.race.HistoricalDistrict)|((Q4498974|HockeyTeam).illustrator.winterAppearances.delegateMayor.goyaAward.organisation.fuelType.(Project|Q1298668|ResearchProject)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v0), (v1), (v3)-[:`woRMS`]->(v4), (v2), (v3), (v8), (v11), (v7)-[:`associatedRocket`]->(v8), (v10), (x)-[:`polishFilmAward`]->(v1), (v8)-[:`beatifiedBy`]->(v9), (v5)-[:`mouthPlace`]->(v6), (v11)-[:`race`]->(y), (v5), (v4), (v9), (v10)-[:`wikiPageInterLanguageLink`]->(v11), (v9)-[:`author`]->(v10), (v1)-[:`sourcePlace`]->(v2), (v6)-[:`wikiPageDisambiguates`]->(v7), (v4)-[:`network`]->(v5), (v7), (v2)-[:`deathPlace`]->(v3), (v6) WHERE ((x:`RailwayStation` OR x:`Q55488`) AND y:`HistoricalDistrict`) } OR EXISTS { MATCH (v16), (v15)-[:`goyaAward`]->(v16), (v15), (v16)-[:`organisation`]->(v17), (v14)-[:`delegateMayor`]->(v15), (v17)-[:`fuelType`]->(v18), (v12), (v18), (x)-[:`illustrator`]->(v13), (v17), (v14), (v13), (v13)-[:`winterAppearances`]->(v14) WHERE ((x:`Q4498974` OR x:`HockeyTeam`) AND (v18:`Project` OR v18:`Q1298668` OR v18:`ResearchProject`)) }) RETURN DISTINCT x
Q95;34;237;0;false;true;157;20017;;q(x):-(([Cipher].thirdDriver.<(administrativeCollectivity.[ChemicalElement])>.<(managementPosition.<(trainer.[LifeCycleEvent])>.runningMate.[ElectionDiagram])>.<(builder.<(placeOfWorship.[NuclearPowerStation])>.voice.[Robot])>.[SpeedSkater])|(([StarCluster].<(routeStart.<(previousEvent.[Building])>.jockey.[Mill])>.affiliation.mediaItem.silCode.[Algorithm])|([Theatre].webcast.rebuilder.<(order.<(gameEngine.[LunarCrater])>.launchVehicle.[Athletics])>.[Instrument])))(x,y);q(x):-((StarCluster.<(routeStart.<(previousEvent.(Beach|SiteOfSpecialScientificInterest|Skyscraper|Mosque|City|Q202216|HotSpring|ClericalAdministrativeRegion|Galaxy|Q515716|Locality|OldTerritory|Q83405|Q40357|AdministrativeRegion|HistoricalDistrict|ShoppingCenter|Cemetery|Town|Q532|ProtectedArea|Stream|WorldHeritageSite|LakeBodyOfWater|Shrine|Swarm|SubMunicipality|Q44613|Q7275|Agglomeration|Lake|Asteroid|Cave|Q1620908|Province|Monastery|Venue|Q19730508|Nebula|Regency|State|Hotel|CityDistrict|District|Region|Q8928|RiverBodyOfWater|Q34627|Q1348589|BrownDwarf|HistoricalSettlement|AdministrativeArea|Manor|Continent|Q23442|CapitalOfRegion|Valley|Theatre|Q8072|WineRegion|Atoll|Casino|Mountain|PopulatedPlace|Q3455524|FormerMunicipality|Sea|Location|Q515|Q35666|Q473972|Q3863|Synagogue|GatedCommunity|Q634|MicroRegion|Community|Cape|Q177380|Constellation|Prefecture|Openswarm|ArtificialSatellite|Q9430|Q4022|Factory|ReligiousBuilding|Garden|Church|Q8502|Archipelago|Stadium|Crater|LunarCrater|Q39614|Bay|Castle|Desert|Forest|CountrySeat|Q41253|Globularswarm|Q1370598|Intercommunality|Volcano|Q697295|Q16970|Park|Q101600|Q11315|HistoricalRegion|Street|Q33506|CelestialBody|Municipality|Q23397|Q32815|Arrondissement|Q1107656|Q47521|Q46831|Deanery|GovernmentalAdministrativeRegion|Department|Q3257686|Q23413|DistrictWaterBoard|Q9259|Q1970725|Island|NaturalPlace|Glacier|Canal|Village|Country|Q3957|OverseasDepartment|Q3153117|Q24354|SeaBodyOfWater|MountainRange|Diocese|Museum|Restaurant|CoalPit|Prison|MountainPass|Q79007|Capital|HistoricPlace|Q6256|Cinema|Q422211|Q318|Building|Territory|HistoricalCountry|Q35509|Q133215|Star|River|HistoricBuilding|Planet|Q133056|Settlement|HistoricalProvince|ConcentrationCamp|NaturalRegion|BodyOfWater|Q486972|Mine|Ocean|Temple|Parish|Satellite|Q11303|Q39816|Canton|Q33837|Q11707|Q27686|HistoricalAreaOfAuthority|Place|Q41176|ShoppingMall))>.jockey.(Q185187|Watermill|Mill|Windmill|Q38720|WindMotor|Q683267|Treadmill|Q15854792|Q44494))>.affiliation.mediaItem.silCode.(Algorithm|Q8366))|(Cipher.thirdDriver.(administrativeCollectivity.ChemicalElement).<(managementPosition.<(trainer.(LifeCycleEvent|PersonalEvent))>.runningMate.ElectionDiagram)>.(builder.<(placeOfWorship.(NuclearPowerStation|Q134447))>.voice.Robot).SpeedSkater)|((Theatre|Q24354).webcast.rebuilder.(order.(gameEngine.(LunarCrater|Q1348589)).launchVehicle.Athletics).(Guitar|Instrument|Q6607|Q1444|Q225829|Organ)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v10), (x)-[:`affiliation`]->(v8), (v0), (v8)-[:`mediaItem`]->(v9), (v8), (v1), (v9), (v9)-[:`silCode`]->(v10) WHERE ((x:`StarCluster` AND EXISTS { MATCH (v3), (v4), (v7), (x)-[:`routeStart`]->(v3), (v3)-[:`jockey`]->(v7) WHERE (EXISTS { MATCH (v3)-[:`previousEvent`]->(v6), (v6) WHERE (v6:`Beach` OR v6:`SiteOfSpecialScientificInterest` OR v6:`Skyscraper` OR v6:`Mosque` OR v6:`City` OR v6:`Q202216` OR v6:`HotSpring` OR v6:`ClericalAdministrativeRegion` OR v6:`Galaxy` OR v6:`Q515716` OR v6:`Locality` OR v6:`OldTerritory` OR v6:`Q83405` OR v6:`Q40357` OR v6:`AdministrativeRegion` OR v6:`HistoricalDistrict` OR v6:`ShoppingCenter` OR v6:`Cemetery` OR v6:`Town` OR v6:`Q532` OR v6:`ProtectedArea` OR v6:`Stream` OR v6:`WorldHeritageSite` OR v6:`LakeBodyOfWater` OR v6:`Shrine` OR v6:`Swarm` OR v6:`SubMunicipality` OR v6:`Q44613` OR v6:`Q7275` OR v6:`Agglomeration` OR v6:`Lake` OR v6:`Asteroid` OR v6:`Cave` OR v6:`Q1620908` OR v6:`Province` OR v6:`Monastery` OR v6:`Venue` OR v6:`Q19730508` OR v6:`Nebula` OR v6:`Regency` OR v6:`State` OR v6:`Hotel` OR v6:`CityDistrict` OR v6:`District` OR v6:`Region` OR v6:`Q8928` OR v6:`RiverBodyOfWater` OR v6:`Q34627` OR v6:`Q1348589` OR v6:`BrownDwarf` OR v6:`HistoricalSettlement` OR v6:`AdministrativeArea` OR v6:`Manor` OR v6:`Continent` OR v6:`Q23442` OR v6:`CapitalOfRegion` OR v6:`Valley` OR v6:`Theatre` OR v6:`Q8072` OR v6:`WineRegion` OR v6:`Atoll` OR v6:`Casino` OR v6:`Mountain` OR v6:`PopulatedPlace` OR v6:`Q3455524` OR v6:`FormerMunicipality` OR v6:`Sea` OR v6:`Location` OR v6:`Q515` OR v6:`Q35666` OR v6:`Q473972` OR v6:`Q3863` OR v6:`Synagogue` OR v6:`GatedCommunity` OR v6:`Q634` OR v6:`MicroRegion` OR v6:`Community` OR v6:`Cape` OR v6:`Q177380` OR v6:`Constellation` OR v6:`Prefecture` OR v6:`Openswarm` OR v6:`ArtificialSatellite` OR v6:`Q9430` OR v6:`Q4022` OR v6:`Factory` OR v6:`ReligiousBuilding` OR v6:`Garden` OR v6:`Church` OR v6:`Q8502` OR v6:`Archipelago` OR v6:`Stadium` OR v6:`Crater` OR v6:`LunarCrater` OR v6:`Q39614` OR v6:`Bay` OR v6:`Castle` OR v6:`Desert` OR v6:`Forest` OR v6:`CountrySeat` OR v6:`Q41253` OR v6:`Globularswarm` OR v6:`Q1370598` OR v6:`Intercommunality` OR v6:`Volcano` OR v6:`Q697295` OR v6:`Q16970` OR v6:`Park` OR v6:`Q101600` OR v6:`Q11315` OR v6:`HistoricalRegion` OR v6:`Street` OR v6:`Q33506` OR v6:`CelestialBody` OR v6:`Municipality` OR v6:`Q23397` OR v6:`Q32815` OR v6:`Arrondissement` OR v6:`Q1107656` OR v6:`Q47521` OR v6:`Q46831` OR v6:`Deanery` OR v6:`GovernmentalAdministrativeRegion` OR v6:`Department` OR v6:`Q3257686` OR v6:`Q23413` OR v6:`DistrictWaterBoard` OR v6:`Q9259` OR v6:`Q1970725` OR v6:`Island` OR v6:`NaturalPlace` OR v6:`Glacier` OR v6:`Canal` OR v6:`Village` OR v6:`Country` OR v6:`Q3957` OR v6:`OverseasDepartment` OR v6:`Q3153117` OR v6:`Q24354` OR v6:`SeaBodyOfWater` OR v6:`MountainRange` OR v6:`Diocese` OR v6:`Museum` OR v6:`Restaurant` OR v6:`CoalPit` OR v6:`Prison` OR v6:`MountainPass` OR v6:`Q79007` OR v6:`Capital` OR v6:`HistoricPlace` OR v6:`Q6256` OR v6:`Cinema` OR v6:`Q422211` OR v6:`Q318` OR v6:`Building` OR v6:`Territory` OR v6:`HistoricalCountry` OR v6:`Q35509` OR v6:`Q133215` OR v6:`Star` OR v6:`River` OR v6:`HistoricBuilding` OR v6:`Planet` OR v6:`Q133056` OR v6:`Settlement` OR v6:`HistoricalProvince` OR v6:`ConcentrationCamp` OR v6:`NaturalRegion` OR v6:`BodyOfWater` OR v6:`Q486972` OR v6:`Mine` OR v6:`Ocean` OR v6:`Temple` OR v6:`Parish` OR v6:`Satellite` OR v6:`Q11303` OR v6:`Q39816` OR v6:`Canton` OR v6:`Q33837` OR v6:`Q11707` OR v6:`Q27686` OR v6:`HistoricalAreaOfAuthority` OR v6:`Place` OR v6:`Q41176` OR v6:`ShoppingMall`) } AND (v7:`Q185187` OR v7:`Watermill` OR v7:`Mill` OR v7:`Windmill` OR v7:`Q38720` OR v7:`WindMotor` OR v7:`Q683267` OR v7:`Treadmill` OR v7:`Q15854792` OR v7:`Q44494`)) }) AND (v10:`Algorithm` OR v10:`Q8366`)) } OR EXISTS { MATCH (v12), (x)-[:`thirdDriver`]->(v12), (v12)-[:`administrativeCollectivity`]->(v13), (v14), (v11), (v21), (v13)-[:`builder`]->(v20), (v20), (v13), (v20)-[:`voice`]->(y) WHERE (x:`Cipher` AND v13:`ChemicalElement` AND EXISTS { MATCH (v16)-[:`runningMate`]->(v15), (v16), (v13)-[:`managementPosition`]->(v16), (v17) WHERE (EXISTS { MATCH (v16)-[:`trainer`]->(v19), (v19) WHERE (v19:`LifeCycleEvent` OR v19:`PersonalEvent`) } AND v15:`ElectionDiagram`) } AND EXISTS { MATCH (v23), (v20)-[:`placeOfWorship`]->(v23) WHERE (v23:`NuclearPowerStation` OR v23:`Q134447`) } AND y:`Robot` AND y:`SpeedSkater`) } OR EXISTS { MATCH (v25), (v28), (v29), (v24), (x)-[:`webcast`]->(v25), (v26)-[:`order`]->(v28), (v27), (v30), (v29)-[:`launchVehicle`]->(v27), (v28)-[:`gameEngine`]->(v30), (v26), (v25)-[:`rebuilder`]->(v26) WHERE (((x:`Theatre` OR x:`Q24354`) AND (v30:`LunarCrater` OR v30:`Q1348589`) AND v27:`Athletics`) AND (v27:`Guitar` OR v27:`Instrument` OR v27:`Q6607` OR v27:`Q1444` OR v27:`Q225829` OR v27:`Organ`)) }) RETURN DISTINCT x
Q96;37;81;0;false;false;55;20036;;q(x):-(([SystemOfLaw].presidentRegionalCouncil.viceLeaderParty.<(leftChild.[Artist])>.<(countryWithFirstSatelliteLaunched.<(currency.[LacrossePlayer])>.linguisticsTradition.[Mammal])>.[RecordOffice])|(([Depth].headOfFamily.hubAirport.creatorOfDish.politicalMajority.origin.mediaItem.hasInput.layout.subdivision.<(astrologicalSign.<(profession.[MartialArtist])>.principalEngineer.[BiologicalDatabase])>.[NationalSoccerClub]).([Swarm].formerTeam.government.<(winsAtLET.<(monarch.[MusicFestival])>.alongside.[Murderer])>.militaryBranch.[Aircraft])))(x,y);q(x):-((Depth.headOfFamily.hubAirport.creatorOfDish.politicalMajority.origin.mediaItem.hasInput.layout.subdivision.(astrologicalSign.(profession.MartialArtist).principalEngineer.BiologicalDatabase).NationalSoccerClub.(Swarm|Openswarm|Globularswarm).formerTeam.government.(winsAtLET.(monarch.(Festival|Q868557|FilmFestival|MusicFestival|Q220505)).alongside.(Q16266334|Q484188|Murderer|SerialKiller)).militaryBranch.(Q11436|Aircraft|MilitaryAircraft))|(SystemOfLaw.presidentRegionalCouncil.viceLeaderParty.(leftChild.(BackScene|Dancer|Q33231|Artist|Q1028181|ComicsCreator|MusicDirector|Q1198887|VoiceActor|AdultActor|FashionDesigner|Instrumentalist|Painter|MusicalArtist|Guitarist|Comedian|Actor|ClassicalMusicArtist|Sculptor|Photographer|Q483501|Singer|Humorist|Q488111|Q3501317|Q177220|Q33999|Q855091)).<(countryWithFirstSatelliteLaunched.(currency.LacrossePlayer).linguisticsTradition.(Horse|Cat|Q25324|Q146|Dog|Mammal|Q7377))>.RecordOffice))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v10), (v8), (v17)-[:`militaryBranch`]->(v22), (v22), (v3), (v18), (v9), (v18)-[:`monarch`]->(v20), (v21), (v10)-[:`formerTeam`]->(v15), (v20), (v16)-[:`winsAtLET`]->(v18), (v4)-[:`origin`]->(v5), (v5)-[:`mediaItem`]->(v6), (v13), (v0), (v11)-[:`profession`]->(v12), (v6), (v8)-[:`subdivision`]->(v9), (v6)-[:`hasInput`]->(v7), (v7)-[:`layout`]->(v8), (v15), (x)-[:`headOfFamily`]->(v1), (v3)-[:`politicalMajority`]->(v4), (v5), (v11), (v12), (v14), (v16), (v12)-[:`principalEngineer`]->(v10), (v4), (v19), (v9)-[:`astrologicalSign`]->(v11), (v2), (v2)-[:`creatorOfDish`]->(v3), (v19)-[:`alongside`]->(v21), (v1), (v17), (v1)-[:`hubAirport`]->(v2), (v15)-[:`government`]->(v16), (v7) WHERE (((x:`Depth` AND v12:`MartialArtist` AND v10:`BiologicalDatabase` AND v10:`NationalSoccerClub`) AND (v10:`Swarm` OR v10:`Openswarm` OR v10:`Globularswarm`) AND ((v20:`Festival` OR v20:`Q868557` OR v20:`FilmFestival` OR v20:`MusicFestival` OR v20:`Q220505`) AND (v21:`Q16266334` OR v21:`Q484188` OR v21:`Murderer` OR v21:`SerialKiller`))) AND (v22:`Q11436` OR v22:`Aircraft` OR v22:`MilitaryAircraft`)) } OR EXISTS { MATCH (v25)-[:`leftChild`]->(v26), (v25), (v24), (v23), (x)-[:`presidentRegionalCouncil`]->(v24), (v24)-[:`viceLeaderParty`]->(v25), (v26) WHERE (x:`SystemOfLaw` AND (v26:`BackScene` OR v26:`Dancer` OR v26:`Q33231` OR v26:`Artist` OR v26:`Q1028181` OR v26:`ComicsCreator` OR v26:`MusicDirector` OR v26:`Q1198887` OR v26:`VoiceActor` OR v26:`AdultActor` OR v26:`FashionDesigner` OR v26:`Instrumentalist` OR v26:`Painter` OR v26:`MusicalArtist` OR v26:`Guitarist` OR v26:`Comedian` OR v26:`Actor` OR v26:`ClassicalMusicArtist` OR v26:`Sculptor` OR v26:`Photographer` OR v26:`Q483501` OR v26:`Singer` OR v26:`Humorist` OR v26:`Q488111` OR v26:`Q3501317` OR v26:`Q177220` OR v26:`Q33999` OR v26:`Q855091`) AND EXISTS { MATCH (v28), (v28)-[:`currency`]->(v29), (v29)-[:`linguisticsTradition`]->(v30), (v29), (y)-[:`countryWithFirstSatelliteLaunched`]->(v28), (v30) WHERE (v29:`LacrossePlayer` AND (v30:`Horse` OR v30:`Cat` OR v30:`Q25324` OR v30:`Q146` OR v30:`Dog` OR v30:`Mammal` OR v30:`Q7377`)) } AND y:`RecordOffice`) }) RETURN DISTINCT x
Q97;3;1;0;false;false;26;5241;;q(x):-(([Resume].operator.[Manhwa])*)(x,y);q(x):-epsilon(x,y);MATCH (x)-[:`epsilon`]->(y) MATCH (x) MATCH (y) RETURN DISTINCT x
Q98;26;49;0;false;false;42;8844;;q(x):-(([RadioProgram].<(foundedBy.<(bird.[Scientist])>.ideology.[TimePeriod])>.retiredRocket.[Sailor]).(([DocumentType].europeanParliamentGroup.features.destination.award.baftaAward.viceLeader.[MilitaryPerson]).([TelevisionSeason].localizationThumbnail.magazine.fuel.automobilePlatform.launchPad.owns.<(originalLanguage.[Enzyme])>.[BaseballSeason])))(x,y);q(x):-((RadioProgram|Q1555508).(foundedBy.(bird.(Q901|Biologist|Scientist|Entomologist|Q3055126|Medician|Professor)).ideology.(Tenure|YearInSpaceflight|Year|Q392928|Reign|GeologicalPeriod|Q11514315|CareerStation|ProtohistoricalPeriod|PrehistoricalPeriod|TimePeriod|PeriodOfArtisticStyle|MilitaryService|Q577|HistoricalPeriod)).retiredRocket.Sailor.DocumentType.europeanParliamentGroup.features.destination.award.baftaAward.viceLeader.MilitaryPerson.TelevisionSeason.localizationThumbnail.magazine.fuel.automobilePlatform.launchPad.owns.(originalLanguage.(Hormone|Enzyme|Q8047)).BaseballSeason)(x,y);MATCH (x)-[:`foundedBy`]->(v2), (v0), (v19), (v2), (v17), (v12)-[:`baftaAward`]->(v13), (v14), (v18), (v3), (v21), (v9)-[:`features`]->(v10), (v6)-[:`europeanParliamentGroup`]->(v9), (v17)-[:`magazine`]->(v18), (v2)-[:`bird`]->(v4), (v3)-[:`ideology`]->(v5), (v9), (v13)-[:`viceLeader`]->(v14), (v12), (v22), (v18)-[:`fuel`]->(v19), (v5), (v7), (v11), (v14)-[:`localizationThumbnail`]->(v17), (v1)-[:`retiredRocket`]->(v6), (v11)-[:`award`]->(v12), (v16), (v10), (v4), (v8), (v1), (v15), (v6), (v20)-[:`launchPad`]->(v21), (v20), (v10)-[:`destination`]->(v11), (v23), (v22)-[:`originalLanguage`]->(v23), (v21)-[:`owns`]->(v22), (v13), (v19)-[:`automobilePlatform`]->(v20) MATCH (x) MATCH (y) WHERE ((x:`RadioProgram` OR x:`Q1555508`) AND ((v4:`Q901` OR v4:`Biologist` OR v4:`Scientist` OR v4:`Entomologist` OR v4:`Q3055126` OR v4:`Medician` OR v4:`Professor`) AND (v5:`Tenure` OR v5:`YearInSpaceflight` OR v5:`Year` OR v5:`Q392928` OR v5:`Reign` OR v5:`GeologicalPeriod` OR v5:`Q11514315` OR v5:`CareerStation` OR v5:`ProtohistoricalPeriod` OR v5:`PrehistoricalPeriod` OR v5:`TimePeriod` OR v5:`PeriodOfArtisticStyle` OR v5:`MilitaryService` OR v5:`Q577` OR v5:`HistoricalPeriod`)) AND v6:`Sailor` AND v6:`DocumentType` AND v14:`MilitaryPerson` AND v14:`TelevisionSeason` AND (v23:`Hormone` OR v23:`Enzyme` OR v23:`Q8047`) AND y:`BaseballSeason`) RETURN DISTINCT x
Q99;25;33;0;false;false;35;20024;;q(x):-(([PoliticalParty].managerSeason.minister.event.gameArtist.<(capital.<(alpsSection.[SkiArea])>.garrison.[SnookerPlayer])>.[SpeedwayRider])|(([Economist].singleList.gymApparatus.northPlace.currentPartner.[BusinessPerson]).([District].<(hasChannel.[Anime])>.aspectRatio.<(eparchy.[Planet])>.committeeInLegislature.[NordicCombined])))(x,y);q(x):-(((PoliticalParty|Q7278).managerSeason.minister.event.gameArtist.(capital.(alpsSection.(Q130003|SkiResort|SkiArea)).garrison.(SnookerPlayer|SnookerChamp)).SpeedwayRider)|((Economist|Q188094).singleList.gymApparatus.northPlace.currentPartner.BusinessPerson.(HistoricalDistrict|District).(hasChannel.(Q1107|Anime)).aspectRatio.(eparchy.(Planet|Q634)).committeeInLegislature.NordicCombined))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v4), (v6), (v1), (v4)-[:`capital`]->(v5), (v7), (v3)-[:`gameArtist`]->(v4), (v5)-[:`alpsSection`]->(v7), (v5), (v2)-[:`event`]->(v3), (v0), (v2), (v3), (x)-[:`managerSeason`]->(v1), (v1)-[:`minister`]->(v2), (v8), (v6)-[:`garrison`]->(v8) WHERE ((x:`PoliticalParty` OR x:`Q7278`) AND ((v7:`Q130003` OR v7:`SkiResort` OR v7:`SkiArea`) AND (v8:`SnookerPlayer` OR v8:`SnookerChamp`)) AND y:`SpeedwayRider`) } OR EXISTS { MATCH (v12), (v17), (v13), (v19), (v14), (v18), (v15), (v12)-[:`currentPartner`]->(v13), (v10)-[:`gymApparatus`]->(v11), (v16)-[:`aspectRatio`]->(v18), (v9), (v11)-[:`northPlace`]->(v12), (x)-[:`singleList`]->(v10), (v10), (v16), (v11), (v20), (v18)-[:`eparchy`]->(v20), (v19)-[:`committeeInLegislature`]->(y), (v13)-[:`hasChannel`]->(v17) WHERE (((x:`Economist` OR x:`Q188094`) AND v13:`BusinessPerson`) AND (v13:`HistoricalDistrict` OR v13:`District`) AND (v17:`Q1107` OR v17:`Anime`) AND (v20:`Planet` OR v20:`Q634`) AND y:`NordicCombined`) }) RETURN DISTINCT x
Q100;15;19;0;false;false;35;20040;;q(x):-(([PrehistoricalPeriod].<(keyPerson.<(related.[Resume])>.screenActorsGuildAward.[SambaSchool])>.<(handedness.<(flower.[UndergroundJournal])>.isPartOfWineRegion.[Governor])>.nationalTournament.cluster.vicePrincipal.[Fish])*)(x,y);q(x):-(epsilon|(PrehistoricalPeriod.((commandant|keyPerson).(related.Resume).screenActorsGuildAward.SambaSchool).(handedness.(flower.UndergroundJournal).isPartOfWineRegion.(Q132050|Governor)).nationalTournament.cluster.vicePrincipal.(Q152|Fish)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v0), (v6)-[:`isPartOfWineRegion`]->(v7), (v7), (v3)-[:`screenActorsGuildAward`]->(v1), (v8)-[:`cluster`]->(v9), (v2), (v2)-[:`related`]->(v3), (v9)-[:`vicePrincipal`]->(v10), (v4)-[:`nationalTournament`]->(v8), (v10), (v1), (v5), (v9), (v8), (v3), (v4), (v5)-[:`flower`]->(v6), (v1)-[:`handedness`]->(v5), (v6) WHERE ((x:`PrehistoricalPeriod` AND ((EXISTS { MATCH (x)-[:`commandant`]->(v2) } OR EXISTS { MATCH (x)-[:`keyPerson`]->(v2) }) AND v3:`Resume` AND v1:`SambaSchool`) AND (v6:`UndergroundJournal` AND (v7:`Q132050` OR v7:`Governor`))) AND (v10:`Q152` OR v10:`Fish`)) }) RETURN DISTINCT x
Q101;35;48;0;false;false;33;20025;;q(x):-(([Tenure].presidentGeneralCouncil.hand.heir.northWestPlace.gaudiAward.gaudiAward.chaplain.[NetballPlayer]).(([AmericanFootballLeague].<(fastestDriverCountry.<(religion.[Rebbe])>.largestMetro.[MobilePhone])>.solvent.crosses.meetingCity.nationality.presidentGeneralCouncil.[University])|([SportsManager].largestMetro.basedOn.musicSubgenre.firstOwner.aircraftInterceptor.ingredient.origin.sisterNewspaper.mission.worldTournament.discipline.lowestRegion.[NationalFootballLeagueSeason])))(x,y);q(x):-((Tenure.presidentGeneralCouncil.hand.heir.northWestPlace.gaudiAward.gaudiAward.chaplain.NetballPlayer.(SportsManager|SoccerManager|Q628099).largestMetro.basedOn.musicSubgenre.firstOwner.aircraftInterceptor.ingredient.origin.sisterNewspaper.mission.worldTournament.discipline.lowestRegion.NationalFootballLeagueSeason)|(Tenure.presidentGeneralCouncil.hand.heir.northWestPlace.gaudiAward.gaudiAward.chaplain.NetballPlayer.AmericanFootballLeague.(fastestDriverCountry.(religion.Rebbe).largestMetro.(Q17517|MobilePhone)).solvent.crosses.meetingCity.nationality.presidentGeneralCouncil.(University|Q3918)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v6)-[:`chaplain`]->(v7), (v1), (v15)-[:`origin`]->(v16), (v4), (v1)-[:`hand`]->(v2), (v6), (v19)-[:`discipline`]->(v20), (v9), (v12), (v7), (x)-[:`presidentGeneralCouncil`]->(v1), (v19), (v3)-[:`northWestPlace`]->(v4), (v4)-[:`gaudiAward`]->(v5), (v15), (v11)-[:`musicSubgenre`]->(v12), (v13), (v20), (v14), (v12)-[:`firstOwner`]->(v13), (v14)-[:`ingredient`]->(v15), (v0), (v3), (v8), (v16), (v5), (v20)-[:`lowestRegion`]->(y), (v17)-[:`mission`]->(v18), (v10)-[:`basedOn`]->(v11), (v7)-[:`largestMetro`]->(v10), (v13)-[:`aircraftInterceptor`]->(v14), (v10), (v18), (v2)-[:`heir`]->(v3), (v2), (v16)-[:`sisterNewspaper`]->(v17), (v5)-[:`gaudiAward`]->(v6), (v17), (v11), (v18)-[:`worldTournament`]->(v19) WHERE ((x:`Tenure` AND v7:`NetballPlayer`) AND (v7:`SportsManager` OR v7:`SoccerManager` OR v7:`Q628099`) AND y:`NationalFootballLeagueSeason`) } OR EXISTS { MATCH (v26), (v22), (x)-[:`presidentGeneralCouncil`]->(v22), (v25), (v33)-[:`largestMetro`]->(v34), (v23), (v35)-[:`crosses`]->(v36), (v22)-[:`hand`]->(v23), (v37), (v36), (v28), (v31)-[:`solvent`]->(v35), (v36)-[:`meetingCity`]->(v37), (v37)-[:`nationality`]->(v38), (v32), (v38)-[:`presidentGeneralCouncil`]->(v39), (v26)-[:`gaudiAward`]->(v27), (v38), (v28)-[:`fastestDriverCountry`]->(v32), (v35), (v21), (v33), (v27)-[:`chaplain`]->(v28), (v32)-[:`religion`]->(v33), (v24), (v27), (v23)-[:`heir`]->(v24), (v25)-[:`gaudiAward`]->(v26), (v29), (v30), (v34), (v39), (v24)-[:`northWestPlace`]->(v25), (v31) WHERE ((x:`Tenure` AND v28:`NetballPlayer` AND v28:`AmericanFootballLeague` AND (v33:`Rebbe` AND (v34:`Q17517` OR v34:`MobilePhone`))) AND (v39:`University` OR v39:`Q3918`)) }) RETURN DISTINCT x
Q102;20;31;0;false;false;33;20018;;q(x):-(([City].bodyDiscovered.countySeat.vein.winsAtAus.training.[Fern])|(([HistoricalPeriod].<(personFunction.<(countryWithFirstSatelliteLaunched.[Medicine])>.originalLanguage.[Actor])>.[HistoricalRegion])|([Chief].launchPad.notSolubleIn.leftChild.sourceCountry.[Moss])))(x,y);q(x):-(((Q515|CapitalOfRegion|City|Capital).bodyDiscovered.countySeat.vein.winsAtAus.training.Fern)|((Q11514315|HistoricalPeriod).(personFunction.(countryWithFirstSatelliteLaunched.(Medicine|Q11190)).originalLanguage.(Actor|Q488111|Q33999|VoiceActor|AdultActor)).(HistoricalRegion|Q1620908))|((Q1259323|Chief).launchPad.notSolubleIn.leftChild.sourceCountry.Moss))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`bodyDiscovered`]->(v1), (v3), (v1), (v4), (v0), (v3)-[:`winsAtAus`]->(v4), (v4)-[:`training`]->(y), (v2), (v1)-[:`countySeat`]->(v2), (v2)-[:`vein`]->(v3) WHERE ((x:`Q515` OR x:`CapitalOfRegion` OR x:`City` OR x:`Capital`) AND y:`Fern`) } OR EXISTS { MATCH (v9), (v8)-[:`originalLanguage`]->(v10), (v7), (v8), (v7)-[:`countryWithFirstSatelliteLaunched`]->(v9), (v5), (x)-[:`personFunction`]->(v7), (v10), (v6) WHERE (((x:`Q11514315` OR x:`HistoricalPeriod`) AND ((v9:`Medicine` OR v9:`Q11190`) AND (v10:`Actor` OR v10:`Q488111` OR v10:`Q33999` OR v10:`VoiceActor` OR v10:`AdultActor`))) AND (v6:`HistoricalRegion` OR v6:`Q1620908`)) } OR EXISTS { MATCH (v13), (v13)-[:`leftChild`]->(v14), (v12), (v14)-[:`sourceCountry`]->(y), (x)-[:`launchPad`]->(v12), (v12)-[:`notSolubleIn`]->(v13), (v11), (v14) WHERE ((x:`Q1259323` OR x:`Chief`) AND y:`Moss`) }) RETURN DISTINCT x
Q103;18;22;0;false;false;28;6028;;q(x):-([Musical].<(movie.<(winsInEurope.[Profession])>.lastRace.[Mountain])>.torchBearer.riverBranchOf.countryWithFirstSatelliteLaunched.lastFlight.<(cluster.<(soccerTournamentThisSeason.[Biathlete])>.schoolPatron.[CyclingRace])>.proTeam.drainsTo.[ChemicalElement])(x,y);q(x):-((Q2743|Musical).(movie.(winsInEurope.(Profession|Q28640)).lastRace.(Q8502|Mountain)).torchBearer.riverBranchOf.countryWithFirstSatelliteLaunched.lastFlight.(cluster.(soccerTournamentThisSeason.Biathlete).schoolPatron.(Q15091377|CyclingRace)).proTeam.drainsTo.ChemicalElement)(x,y);MATCH (v3), (v14)-[:`drainsTo`]->(y), (x)-[:`movie`]->(v2), (v6)-[:`riverBranchOf`]->(v7), (v7), (v12), (v1)-[:`torchBearer`]->(v6), (v14), (v7)-[:`countryWithFirstSatelliteLaunched`]->(v8), (v1), (v8), (v9)-[:`cluster`]->(v11), (v11), (v0), (v5), (v6), (v10)-[:`proTeam`]->(v14), (v4), (v13), (v2), (v9), (v10), (v12)-[:`schoolPatron`]->(v13), (v11)-[:`soccerTournamentThisSeason`]->(v12), (v2)-[:`winsInEurope`]->(v4), (v3)-[:`lastRace`]->(v5), (v8)-[:`lastFlight`]->(v9) MATCH (x) MATCH (y) WHERE ((x:`Q2743` OR x:`Musical`) AND ((v4:`Profession` OR v4:`Q28640`) AND (v5:`Q8502` OR v5:`Mountain`)) AND (v12:`Biathlete` AND (v13:`Q15091377` OR v13:`CyclingRace`)) AND y:`ChemicalElement`) RETURN DISTINCT x
Q104;23;27;0;false;false;33;20028;;q(x):-(([BaseballPlayer].<(placeOfBurial.[CricketGround])>.otherParty.<(lowestPosition.[Canton])>.shape.restaurant.field.[GeopoliticalOrganisation])|([TelevisionStation].<(mouthState.<(editor.[AmericanFootballTeam])>.aircraftHelicopterObservation.[Lighthouse])>.notSolubleIn.<(parent.<(assistantPrincipal.[MathematicalConcept])>.mergedSettlement.[SnookerPlayer])>.[Poet]))(x,y);q(x):-(((Q10871364|BaseballPlayer).<(placeOfBurial.CricketGround)>.otherParty.<(lowestPosition.Canton)>.shape.restaurant.field.GeopoliticalOrganisation)|(TelevisionStation.<(mouthState.(editor.AmericanFootballTeam).aircraftHelicopterObservation.(Q39715|Lighthouse))>.notSolubleIn.(parent.<(assistantPrincipal.MathematicalConcept)>.mergedSettlement.(SnookerPlayer|SnookerChamp)).(Q49757|Poet)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v3)-[:`shape`]->(v6), (v7), (v4), (v3), (v7)-[:`field`]->(y), (v6), (v1), (x)-[:`otherParty`]->(v3), (v0), (v6)-[:`restaurant`]->(v7) WHERE ((x:`Q10871364` OR x:`BaseballPlayer`) AND EXISTS { MATCH (x)-[:`placeOfBurial`]->(v2) WHERE v2:`CricketGround` } AND EXISTS { MATCH (v3)-[:`lowestPosition`]->(v5) WHERE v5:`Canton` } AND y:`GeopoliticalOrganisation`) } OR EXISTS { MATCH (v16)-[:`mergedSettlement`]->(v19), (v14)-[:`parent`]->(v16), (v9), (v14), (v8), (v16), (x)-[:`notSolubleIn`]->(v14), (v15), (v19), (v17) WHERE ((x:`TelevisionStation` AND EXISTS { MATCH (v11), (v13), (v12), (v12)-[:`aircraftHelicopterObservation`]->(v13), (x)-[:`mouthState`]->(v11), (v11)-[:`editor`]->(v12) WHERE (v12:`AmericanFootballTeam` AND (v13:`Q39715` OR v13:`Lighthouse`)) } AND (EXISTS { MATCH (v16)-[:`assistantPrincipal`]->(v18) WHERE v18:`MathematicalConcept` } AND (v19:`SnookerPlayer` OR v19:`SnookerChamp`))) AND (v15:`Q49757` OR v15:`Poet`)) }) RETURN DISTINCT x
Q105;15;21;0;false;false;33;20020;;q(x):-(([PrimeMinister].routeNext.regionServed.[WrestlingEvent])|(([Meeting].<(openingTheme.<(thirdDriver.[LightNovel])>.whaDraftTeam.[Park])>.lowestRegion.[Capital]).([Name].patronSaint.[OlympicEvent])))(x,y);q(x):-(((Q2761147|Meeting).<(openingTheme.<(thirdDriver.(LightNovel|Q747381))>.whaDraftTeam.Park)>.lowestRegion.Capital.(Q82799|Q202444|GivenName|Surname|Name).patronSaint.OlympicEvent)|(PrimeMinister.routeNext.regionServed.WrestlingEvent))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v7), (v7)-[:`patronSaint`]->(y), (v0), (x)-[:`lowestRegion`]->(v7), (v9), (v1), (v8) WHERE (((x:`Q2761147` OR x:`Meeting`) AND EXISTS { MATCH (v4), (v3)-[:`whaDraftTeam`]->(v2), (v3), (x)-[:`openingTheme`]->(v3) WHERE (EXISTS { MATCH (v3)-[:`thirdDriver`]->(v6), (v6) WHERE (v6:`LightNovel` OR v6:`Q747381`) } AND v2:`Park`) } AND v7:`Capital`) AND (v7:`Q82799` OR v7:`Q202444` OR v7:`GivenName` OR v7:`Surname` OR v7:`Name`) AND y:`OlympicEvent`) } OR EXISTS { MATCH (x)-[:`routeNext`]->(v11), (v11), (v11)-[:`regionServed`]->(y), (v10) WHERE (x:`PrimeMinister` AND y:`WrestlingEvent`) }) RETURN DISTINCT x
Q106;14;18;0;false;false;25;20032;;q(x):-(([Prison].engineer.<(twinTown.<(varietals.[Town])>.secondTeam.[MouseGene])>.<(geneLocation.[President])>.debutWork.totalVaccinations.routeEndLocation.afiAward.[PoliticianSpouse])*)(x,y);q(x):-(((Q40357|Prison).engineer.(twinTown.(varietals.(Q3957|Town)).secondTeam.MouseGene).(geneLocation.(Q30461|President)).debutWork.totalVaccinations.routeEndLocation.afiAward.PoliticianSpouse)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v3), (v10), (v6), (v0), (x)-[:`engineer`]->(v1), (v7), (v3)-[:`varietals`]->(v5), (v4), (v8), (v9)-[:`routeEndLocation`]->(v10), (v2), (v1), (v1)-[:`twinTown`]->(v3), (v8)-[:`totalVaccinations`]->(v9), (v2)-[:`geneLocation`]->(v7), (v6)-[:`debutWork`]->(v8), (v10)-[:`afiAward`]->(y), (v5), (v4)-[:`secondTeam`]->(v2), (v9) WHERE ((x:`Q40357` OR x:`Prison`) AND (v5:`Q3957` OR v5:`Town`) AND v2:`MouseGene` AND (v7:`Q30461` OR v7:`President`) AND y:`PoliticianSpouse`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q107;6;6;0;false;false;21;6008;;q(x):-([HollywoodCartoon].academicAdvisor.related.areaOfSearch.race.[CollegeCoach])(x,y);q(x):-(HollywoodCartoon.academicAdvisor.related.areaOfSearch.race.CollegeCoach)(x,y);MATCH (x)-[:`academicAdvisor`]->(v1), (v2), (v0), (v2)-[:`areaOfSearch`]->(v3), (v1), (v3)-[:`race`]->(y), (v1)-[:`related`]->(v2), (v3) MATCH (x) MATCH (y) WHERE (x:`HollywoodCartoon` AND y:`CollegeCoach`) RETURN DISTINCT x


==> data/ResultsRewritingQueries_MMM.csv <==
ID;Number of Transitions (Input);Number of Transitions (Output);Number of JumpTransCandidates;LimitPowerSetReached;TooManyElementsForPowerSet;Rewriting Time[ms];Evaluation Time[ms];Number of Answers;Input Query;Rewritten Query;GQL Query
Q1;13;23;0;false;false;32;-1;-1;q(x):-(([Gravity].<(hasPipeDownstream.<(hasInitialNode.[Structure])>.hasPipeFunction.[Masonry])>.<(hasCirculationMode.[Fault])>.[NetBreakage])|(([GeolocalizationQuality].<(hasMaterial.[StormOverflow])>.[Structure])*))(x,y);q(x):-(epsilon|(Gravity.<(hasPipeDownstream.(hasInitialNode.(Inlet|DischargeStructure|RetentionBasin|PumpingStation|Structure|StormOverflow|Manhole|TreatmentPlant)).hasPipeFunction.Masonry)>.(hasCirculationMode.(Hole|NetBreakage|DefectiveJoint|LongitudinalBreakage|Crack|Dislocation|Fault)).NetBreakage))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v1), (v6), (x)-[:`hasCirculationMode`]->(v6), (v0) WHERE (x:`Gravity` AND EXISTS { MATCH (v4), (v4)-[:`hasPipeFunction`]->(v2), (v5), (v3)-[:`hasInitialNode`]->(v5), (x)-[:`hasPipeDownstream`]->(v3), (v3) WHERE ((v5:`Inlet` OR v5:`DischargeStructure` OR v5:`RetentionBasin` OR v5:`PumpingStation` OR v5:`Structure` OR v5:`StormOverflow` OR v5:`Manhole` OR v5:`TreatmentPlant`) AND v2:`Masonry`) } AND (v6:`Hole` OR v6:`NetBreakage` OR v6:`DefectiveJoint` OR v6:`LongitudinalBreakage` OR v6:`Crack` OR v6:`Dislocation` OR v6:`Fault`) AND y:`NetBreakage`) }) RETURN DISTINCT x
Q5;4;6;832;false;false;103;-1;-1;q(x):-([PipeFunction].hasTerminalNode.hasPipeFunction.[LongitudinalBreakage])(x,y);q(x):-((PipeFunction|Collection|Transport).hasTerminalNode.hasPipeFunction.LongitudinalBreakage)(x,y);MATCH (v1), (v0), (v1)-[:`hasPipeFunction`]->(y), (x)-[:`hasTerminalNode`]->(v1) MATCH (x) MATCH (y) WHERE ((x:`PipeFunction` OR x:`Collection` OR x:`Transport`) AND y:`LongitudinalBreakage`) RETURN DISTINCT x
Q6;3;3;468;false;false;83;-1;-1;q(x):-([Vacuum].occuredAt.[LongitudinalBreakage])(x,y);q(x):-(Vacuum.occuredAt.LongitudinalBreakage)(x,y);MATCH (v0), (x)-[:`occuredAt`]->(y) MATCH (x) MATCH (y) WHERE (x:`Vacuum` AND y:`LongitudinalBreakage`) RETURN DISTINCT x
Q11;5;5;1300;false;false;138;-1;-1;q(x):-([Transport].hasTerminalNode.hasFaultType.hasMainPipe.[Combined])(x,y);q(x):-(Transport.hasTerminalNode.hasFaultType.hasMainPipe.Combined)(x,y);MATCH (v2), (v1)-[:`hasFaultType`]->(v2), (v2)-[:`hasMainPipe`]->(y), (x)-[:`hasTerminalNode`]->(v1), (v0), (v1) MATCH (x) MATCH (y) WHERE (x:`Transport` AND y:`Combined`) RETURN DISTINCT x
Q16;5;13;0;false;false;0;-1;-1;q(x):-(([Material].<(hasPipeDownstream.[CombinedNetwork])>.hasSubnetwork.[RetentionBasin])*)(x,y);q(x):-(((Masonry|Plastic|Material|Concrete|Glass|Cement|Metallic|NaturalStone).(hasPipeDownstream.CombinedNetwork).hasSubnetwork.RetentionBasin)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1)-[:`hasSubnetwork`]->(y), (v0), (x)-[:`hasPipeDownstream`]->(v1), (v1) WHERE ((x:`Masonry` OR x:`Plastic` OR x:`Material` OR x:`Concrete` OR x:`Glass` OR x:`Cement` OR x:`Metallic` OR x:`NaturalStone`) AND v1:`CombinedNetwork` AND y:`RetentionBasin`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q19;3;10;0;false;false;0;-1;-1;q(x):-([Material].partOf.[ConnectionPoint])(x,y);q(x):-((Masonry|Plastic|Material|Concrete|Glass|Cement|Metallic|NaturalStone).partOf.ConnectionPoint)(x,y);MATCH (x)-[:`partOf`]->(y), (v0) MATCH (x) MATCH (y) WHERE ((x:`Masonry` OR x:`Plastic` OR x:`Material` OR x:`Concrete` OR x:`Glass` OR x:`Cement` OR x:`Metallic` OR x:`NaturalStone`) AND y:`ConnectionPoint`) RETURN DISTINCT x
Q25;7;7;2548;false;false;322;-1;-1;q(x):-([Masonry].hasMaterial.hasSubnetwork.hasMainPipe.hasGeolocalizationQualityZ.hasPipeUpstream.[DefectiveJoint])(x,y);q(x):-(Masonry.hasMaterial.hasSubnetwork.hasMainPipe.hasGeolocalizationQualityZ.hasPipeUpstream.DefectiveJoint)(x,y);MATCH (v1)-[:`hasSubnetwork`]->(v2), (x)-[:`hasMaterial`]->(v1), (v3)-[:`hasGeolocalizationQualityZ`]->(v4), (v4)-[:`hasPipeUpstream`]->(y), (v2), (v0), (v1), (v3), (v2)-[:`hasMainPipe`]->(v3), (v4) MATCH (x) MATCH (y) WHERE (x:`Masonry` AND y:`DefectiveJoint`) RETURN DISTINCT x
Q31;11;14;0;false;false;0;-1;-1;q(x):-(([Glass].hasMainPipe.containedIn.<(hasConnectionPoint.[DischargeStructure])>.<(hasTerminalNode.<(hasPipeDownstream.[DischargeStructure])>.hasMaterial.[PipeFunction])>.[Collection])*)(x,y);q(x):-((Glass.hasMainPipe.containedIn.<(hasConnectionPoint.DischargeStructure)>.(hasTerminalNode.<(hasPipeDownstream.DischargeStructure)>.hasMaterial.(PipeFunction|Collection|Transport)).Collection)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v5)-[:`hasMaterial`]->(v8), (v8), (v1)-[:`containedIn`]->(v2), (v2), (v0), (x)-[:`hasMainPipe`]->(v1), (v5), (v2)-[:`hasTerminalNode`]->(v5), (v3), (v6) WHERE (x:`Glass` AND EXISTS { MATCH (v2)-[:`hasConnectionPoint`]->(v4) WHERE v4:`DischargeStructure` } AND (EXISTS { MATCH (v5)-[:`hasPipeDownstream`]->(v7) WHERE v7:`DischargeStructure` } AND (v8:`PipeFunction` OR v8:`Collection` OR v8:`Transport`)) AND y:`Collection`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q41;6;6;1040;false;false;67;-1;-1;q(x):-([Metallic].hasCirculationMode.<(hasGeolocalizationQualityXY.[Stormwater])>.hasPipeFunction.[NetBreakage])(x,y);q(x):-(Metallic.hasCirculationMode.<(hasGeolocalizationQualityXY.Stormwater)>.hasPipeFunction.NetBreakage)(x,y);MATCH (v1), (v1)-[:`hasPipeFunction`]->(y), (x)-[:`hasCirculationMode`]->(v1), (v2), (v0) MATCH (x) MATCH (y) WHERE (x:`Metallic` AND EXISTS { MATCH (v1)-[:`hasGeolocalizationQualityXY`]->(v3) WHERE v3:`Stormwater` } AND y:`NetBreakage`) RETURN DISTINCT x
Q42;6;13;1872;false;false;154;-1;-1;q(x):-([Transport].hasMainPipe.hasPipeUpstream.hasInitialNode.hasPipeDownstream.[Structure])(x,y);q(x):-(Transport.hasMainPipe.hasPipeUpstream.hasInitialNode.hasPipeDownstream.(Inlet|DischargeStructure|RetentionBasin|PumpingStation|Structure|StormOverflow|Manhole|TreatmentPlant))(x,y);MATCH (v3), (v2), (v1)-[:`hasPipeUpstream`]->(v2), (v2)-[:`hasInitialNode`]->(v3), (v0), (x)-[:`hasMainPipe`]->(v1), (v4), (v1), (v3)-[:`hasPipeDownstream`]->(v4) MATCH (x) MATCH (y) WHERE (x:`Transport` AND (v4:`Inlet` OR v4:`DischargeStructure` OR v4:`RetentionBasin` OR v4:`PumpingStation` OR v4:`Structure` OR v4:`StormOverflow` OR v4:`Manhole` OR v4:`TreatmentPlant`)) RETURN DISTINCT x
Q46;4;5;0;false;false;0;-1;-1;q(x):-(([CombinedNetwork].<(containedIn.[Masonry])>.[Maintenance])*)(x,y);q(x):-(epsilon|(CombinedNetwork.<(containedIn.Masonry)>.Maintenance))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR (x:`CombinedNetwork` AND EXISTS { MATCH (x)-[:`containedIn`]->(v0) WHERE v0:`Masonry` } AND x:`Maintenance`)) RETURN DISTINCT x
Q51;9;9;3328;false;false;434;-1;-1;q(x):-(([Concrete].hasPipeDownstream.hasMainPipe.[GeolocalizationQuality])|([ForceMain].partOf.hasPipeCategory.hasConnectionPoint-.[Transport]))(x,y);q(x):-((ForceMain.partOf.hasPipeCategory.hasConnectionPoint-.Transport)|(Concrete.hasPipeDownstream.hasMainPipe.GeolocalizationQuality))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`partOf`]->(v1), (v1), (v0), (v1)-[:`hasPipeCategory`]->(v2), (v2), (v2)<-[:`hasConnectionPoint`]-(y) WHERE (x:`ForceMain` AND y:`Transport`) } OR EXISTS { MATCH (v4)-[:`hasMainPipe`]->(y), (x)-[:`hasPipeDownstream`]->(v4), (v3), (v4) WHERE (x:`Concrete` AND y:`GeolocalizationQuality`) }) RETURN DISTINCT x
Q53;21;30;0;false;false;2;-1;-1;q(x):-(([ConnectionPoint].containedIn.[Fault])|(([ForceMain].<(hasCirculationMode.<(hasPipeDownstream.[Inspection])>.hasSubnetwork.[Combined])>.<(hasSubnetwork.<(hasPipeUpstream.[StormwaterNetwork])>.hasMetadata.[StormwaterNetwork])>.hasMainPipe.<(hasGeolocalizationQualityZ.<(hasFaultType.[PipeFunction])>.hasFaultType.[GeolocalizationQuality])>.[StormwaterNetwork])*))(x,y);q(x):-((ForceMain.<(hasCirculationMode.<(hasPipeDownstream.Inspection)>.hasSubnetwork.Combined)>.(hasSubnetwork.<(hasPipeUpstream.StormwaterNetwork)>.hasMetadata.StormwaterNetwork).hasMainPipe.<(hasGeolocalizationQualityZ.<(hasFaultType.(PipeFunction|Collection|Transport))>.hasFaultType.GeolocalizationQuality)>.StormwaterNetwork)|(ConnectionPoint.containedIn.(Hole|NetBreakage|DefectiveJoint|LongitudinalBreakage|Crack|Dislocation|Fault))|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v7), (v7)-[:`hasMetadata`]->(v6), (v0), (v8), (v6), (v6)-[:`hasMainPipe`]->(y), (v1), (x)-[:`hasSubnetwork`]->(v7) WHERE (x:`ForceMain` AND EXISTS { MATCH (v3)-[:`hasSubnetwork`]->(v2), (v4), (v3), (x)-[:`hasCirculationMode`]->(v3) WHERE (EXISTS { MATCH (v3)-[:`hasPipeDownstream`]->(v5) WHERE v5:`Inspection` } AND v2:`Combined`) } AND EXISTS { MATCH (v7)-[:`hasPipeUpstream`]->(v9) WHERE v9:`StormwaterNetwork` } AND v6:`StormwaterNetwork` AND EXISTS { MATCH (y)-[:`hasGeolocalizationQualityZ`]->(v11), (v11), (v11)-[:`hasFaultType`]->(v10), (v12) WHERE (EXISTS { MATCH (v11)-[:`hasFaultType`]->(v14), (v14) WHERE (v14:`PipeFunction` OR v14:`Collection` OR v14:`Transport`) } AND v10:`GeolocalizationQuality`) } AND y:`StormwaterNetwork`) } OR EXISTS { MATCH (x)-[:`containedIn`]->(v16), (v16), (v15) WHERE (x:`ConnectionPoint` AND (v16:`Hole` OR v16:`NetBreakage` OR v16:`DefectiveJoint` OR v16:`LongitudinalBreakage` OR v16:`Crack` OR v16:`Dislocation` OR v16:`Fault`)) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q56;8;8;3328;false;false;270;-1;-1;q(x):-([Combined].hasPipeFunction.hasFaultType.hasPipeUpstream.hasSubnetwork.hasGeolocalizationQualityXY-.hasPipeUpstream.[Cement])(x,y);q(x):-(Combined.hasPipeFunction.hasFaultType.hasPipeUpstream.hasSubnetwork.hasGeolocalizationQualityXY-.hasPipeUpstream.Cement)(x,y);MATCH (v1), (v5)-[:`hasPipeUpstream`]->(y), (x)-[:`hasPipeFunction`]->(v1), (v2)-[:`hasPipeUpstream`]->(v3), (v2), (v4), (v4)<-[:`hasGeolocalizationQualityXY`]-(v5), (v0), (v1)-[:`hasFaultType`]->(v2), (v3), (v3)-[:`hasSubnetwork`]->(v4), (v5) MATCH (x) MATCH (y) WHERE (x:`Combined` AND y:`Cement`) RETURN DISTINCT x
Q61;14;14;0;false;false;0;-1;-1;q(x):-(([Glass].containedIn.[GeolocalizationQuality]).(([PumpingStation].containedIn.<(hasGeolocalizationQualityZ.[Inspection])>.<(hasGeolocalizationQualityXY.<(hasTerminalNode.[Plastic])>.containedIn.[Stormwater])>.hasPipeCategory.[Crack])*))(x,y);q(x):-(Glass.containedIn.GeolocalizationQuality.PumpingStation.containedIn.(hasGeolocalizationQualityZ.Inspection).<(hasGeolocalizationQualityXY.(hasTerminalNode.Plastic).containedIn.Stormwater)>.hasPipeCategory.Crack)(x,y);MATCH (v4), (v1), (v3), (v1)-[:`containedIn`]->(v4), (v2), (v0), (x)-[:`containedIn`]->(v1), (v5), (v6), (v5)-[:`hasPipeCategory`]->(y), (v4)-[:`hasGeolocalizationQualityZ`]->(v5) MATCH (x) MATCH (y) WHERE (x:`Glass` AND v1:`GeolocalizationQuality` AND v1:`PumpingStation` AND v5:`Inspection` AND EXISTS { MATCH (v5)-[:`hasGeolocalizationQualityXY`]->(v8), (v8), (v9), (v9)-[:`containedIn`]->(v7), (v8)-[:`hasTerminalNode`]->(v9) WHERE (v9:`Plastic` AND v7:`Stormwater`) } AND y:`Crack`) RETURN DISTINCT x
Q62;7;28;0;false;false;2;-1;-1;q(x):-(([Material].<(hasPipeFunction.[Hole])>.[Appurtenance])|([PipeCirculationMode].hasSubnetwork.[Material]))(x,y);q(x):-(((Masonry|Plastic|Material|Concrete|Metallic|Glass|Cement|NaturalStone).(hasPipeFunction.Hole).(Appurtenance|Flowmeter|AirValve|Valve|ConnectionPoint))|((Vacuum|Gravity|PipeCirculationMode|ForceMain).hasSubnetwork.(Masonry|Plastic|Material|Concrete|Metallic|Glass|Cement|NaturalStone)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`hasPipeFunction`]->(v1), (v0), (v1) WHERE (((x:`Masonry` OR x:`Plastic` OR x:`Material` OR x:`Concrete` OR x:`Metallic` OR x:`Glass` OR x:`Cement` OR x:`NaturalStone`) AND v1:`Hole`) AND (v1:`Appurtenance` OR v1:`Flowmeter` OR v1:`AirValve` OR v1:`Valve` OR v1:`ConnectionPoint`)) } OR EXISTS { MATCH (v3), (v2), (x)-[:`hasSubnetwork`]->(v3) WHERE ((x:`Vacuum` OR x:`Gravity` OR x:`PipeCirculationMode` OR x:`ForceMain`) AND (v3:`Masonry` OR v3:`Plastic` OR v3:`Material` OR v3:`Concrete` OR v3:`Metallic` OR v3:`Glass` OR v3:`Cement` OR v3:`NaturalStone`)) }) RETURN DISTINCT x
Q64;14;30;0;false;false;1;-1;-1;q(x):-(([Event].hasPipeFunction-.hasMainPipe.hasPipeFunction.<(hasTerminalNode.<(hasPipeFunction.[Vacuum])>.hasMainPipe.[Gravity])>.[StormOverflow]).([Node].hasPipeUpstream-.hasConnectionPoint.[Metallic]))(x,y);q(x):-((Inspection|Event|Incident|Maintenance).hasPipeFunction-.hasMainPipe.hasPipeFunction.<(hasTerminalNode.(hasPipeFunction.Vacuum).hasMainPipe.Gravity)>.StormOverflow.(Appurtenance|Flowmeter|PumpingStation|ConnectionPoint|TreatmentPlant|Inlet|Node|DischargeStructure|RetentionBasin|Structure|StormOverflow|AirValve|Valve|Manhole).hasPipeUpstream-.hasConnectionPoint.Metallic)(x,y);MATCH (v3), (v8), (x)<-[:`hasPipeFunction`]-(v1), (v2), (v9), (v0), (v2)-[:`hasPipeFunction`]->(v3), (v1)-[:`hasMainPipe`]->(v2), (v10), (v1), (v3)<-[:`hasPipeUpstream`]-(v10), (v10)-[:`hasConnectionPoint`]->(y), (v4) MATCH (x) MATCH (y) WHERE (((x:`Inspection` OR x:`Event` OR x:`Incident` OR x:`Maintenance`) AND EXISTS { MATCH (v7)-[:`hasMainPipe`]->(v5), (v6), (v6)-[:`hasPipeFunction`]->(v7), (v7), (v3)-[:`hasTerminalNode`]->(v6) WHERE (v7:`Vacuum` AND v5:`Gravity`) } AND v3:`StormOverflow`) AND (v3:`Appurtenance` OR v3:`Flowmeter` OR v3:`PumpingStation` OR v3:`ConnectionPoint` OR v3:`TreatmentPlant` OR v3:`Inlet` OR v3:`Node` OR v3:`DischargeStructure` OR v3:`RetentionBasin` OR v3:`Structure` OR v3:`StormOverflow` OR v3:`AirValve` OR v3:`Valve` OR v3:`Manhole`) AND y:`Metallic`) RETURN DISTINCT x
Q70;8;15;0;false;false;0;-1;-1;q(x):-(([ForceMain].<(hasMaterial.[Inlet])>.hasConnectionPoint.<(hasCirculationMode.[Gravity])>.containedIn.[Fault])*)(x,y);q(x):-(epsilon|(ForceMain.(hasMaterial.Inlet).hasConnectionPoint.<(hasCirculationMode.Gravity)>.containedIn.(Hole|NetBreakage|DefectiveJoint|Crack|LongitudinalBreakage|Dislocation|Fault)))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v0), (v1)-[:`hasConnectionPoint`]->(v2), (v2), (v2)-[:`containedIn`]->(v5), (v3), (v5), (v1), (x)-[:`hasMaterial`]->(v1) WHERE ((x:`ForceMain` AND v1:`Inlet` AND EXISTS { MATCH (v2)-[:`hasCirculationMode`]->(v4) WHERE v4:`Gravity` }) AND (v5:`Hole` OR v5:`NetBreakage` OR v5:`DefectiveJoint` OR v5:`Crack` OR v5:`LongitudinalBreakage` OR v5:`Dislocation` OR v5:`Fault`)) }) RETURN DISTINCT x
Q76;3;4;832;false;false;65;-1;-1;q(x):-(([ForceMain].hasTerminalNode.[StormOverflow])*)(x,y);q(x):-((ForceMain.hasTerminalNode.StormOverflow)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`hasTerminalNode`]->(y), (v0) WHERE (x:`ForceMain` AND y:`StormOverflow`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q77;3;3;0;false;false;0;-1;-1;q(x):-([Crack].hasPipeCategory.[ConnectionPoint])(x,y);q(x):-(Crack.hasPipeCategory.ConnectionPoint)(x,y);MATCH (v0), (x)-[:`hasPipeCategory`]->(y) MATCH (x) MATCH (y) WHERE (x:`Crack` AND y:`ConnectionPoint`) RETURN DISTINCT x
Q80;3;3;0;false;false;0;-1;-1;q(x):-([NaturalStone].hasPipeFunction.[StormwaterNetwork])(x,y);q(x):-(NaturalStone.hasPipeFunction.StormwaterNetwork)(x,y);MATCH (x)-[:`hasPipeFunction`]->(y), (v0) MATCH (x) MATCH (y) WHERE (x:`NaturalStone` AND y:`StormwaterNetwork`) RETURN DISTINCT x
Q81;7;14;0;false;false;0;-1;-1;q(x):-([Structure].<(hasPipeCategory.<(hasMaterial.[Gravity])>.hasPipeCategory.[GeolocalizationQuality])>.[Maintenance])(x,y);q(x):-((Inlet|DischargeStructure|RetentionBasin|PumpingStation|Structure|StormOverflow|Manhole|TreatmentPlant).<(hasPipeCategory.(hasMaterial.Gravity).hasPipeCategory.GeolocalizationQuality)>.Maintenance)(x,y);MATCH (x) MATCH (y) WHERE ((x:`Inlet` OR x:`DischargeStructure` OR x:`RetentionBasin` OR x:`PumpingStation` OR x:`Structure` OR x:`StormOverflow` OR x:`Manhole` OR x:`TreatmentPlant`) AND EXISTS { MATCH (x)-[:`hasPipeCategory`]->(v1), (v1), (v2), (v1)-[:`hasMaterial`]->(v2), (v2)-[:`hasPipeCategory`]->(v0) WHERE (v2:`Gravity` AND v0:`GeolocalizationQuality`) } AND x:`Maintenance`) RETURN DISTINCT x
Q83;4;10;832;false;false;65;-1;-1;q(x):-([Fault].hasMaterial.containedIn.[Hole])(x,y);q(x):-((Hole|NetBreakage|DefectiveJoint|Crack|LongitudinalBreakage|Dislocation|Fault).hasMaterial.containedIn.Hole)(x,y);MATCH (v1), (x)-[:`hasMaterial`]->(v1), (v1)-[:`containedIn`]->(y), (v0) MATCH (x) MATCH (y) WHERE ((x:`Hole` OR x:`NetBreakage` OR x:`DefectiveJoint` OR x:`Crack` OR x:`LongitudinalBreakage` OR x:`Dislocation` OR x:`Fault`) AND y:`Hole`) RETURN DISTINCT x
Q88;3;3;0;false;false;0;-1;-1;q(x):-([ConnectionPoint].hasPipeUpstream-.[Hole])(x,y);q(x):-(ConnectionPoint.hasPipeUpstream-.Hole)(x,y);MATCH (v0), (x)<-[:`hasPipeUpstream`]-(y) MATCH (x) MATCH (y) WHERE (x:`ConnectionPoint` AND y:`Hole`) RETURN DISTINCT x
Q89;7;7;1560;false;false;100;-1;-1;q(x):-([ForceMain].<(hasGeolocalizationQualityZ.[GeolocalizationQuality])>.hasCirculationMode.hasSubnetwork-.hasPipeCategory.[Flowmeter])(x,y);q(x):-(ForceMain.<(hasGeolocalizationQualityZ.GeolocalizationQuality)>.hasCirculationMode.hasSubnetwork-.hasPipeCategory.Flowmeter)(x,y);MATCH (v3)<-[:`hasSubnetwork`]-(v4), (v1), (v4), (x)-[:`hasCirculationMode`]->(v3), (v4)-[:`hasPipeCategory`]->(y), (v0), (v3) MATCH (x) MATCH (y) WHERE (x:`ForceMain` AND EXISTS { MATCH (x)-[:`hasGeolocalizationQualityZ`]->(v2) WHERE v2:`GeolocalizationQuality` } AND y:`Flowmeter`) RETURN DISTINCT x
Q90;9;17;5200;false;false;640;-1;-1;q(x):-(([Structure].hasPipeDownstream.partOf.containedIn.hasGeolocalizationQualityZ-.hasGeolocalizationQualityXY.hasConnectionPoint-.hasMainPipe.[Incident])*)(x,y);q(x):-(epsilon|((Inlet|DischargeStructure|RetentionBasin|PumpingStation|Structure|StormOverflow|Manhole|TreatmentPlant).hasPipeDownstream.partOf.containedIn.hasGeolocalizationQualityZ-.hasGeolocalizationQualityXY.hasConnectionPoint-.hasMainPipe.Incident))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v5)<-[:`hasConnectionPoint`]-(v6), (v6), (v2)-[:`containedIn`]->(v3), (v5), (v0), (v3), (v4), (x)-[:`hasPipeDownstream`]->(v1), (v1)-[:`partOf`]->(v2), (v3)<-[:`hasGeolocalizationQualityZ`]-(v4), (v2), (v4)-[:`hasGeolocalizationQualityXY`]->(v5), (v6)-[:`hasMainPipe`]->(y), (v1) WHERE ((x:`Inlet` OR x:`DischargeStructure` OR x:`RetentionBasin` OR x:`PumpingStation` OR x:`Structure` OR x:`StormOverflow` OR x:`Manhole` OR x:`TreatmentPlant`) AND y:`Incident`) }) RETURN DISTINCT x
Q92;4;5;0;false;false;0;-1;-1;q(x):-(([Masonry].partOf.containedIn.[Stormwater])*)(x,y);q(x):-(epsilon|(Masonry.partOf.containedIn.Stormwater))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v0), (x)-[:`partOf`]->(v1), (v1), (v1)-[:`containedIn`]->(y) WHERE (x:`Masonry` AND y:`Stormwater`) }) RETURN DISTINCT x
Q93;7;8;3328;false;false;365;-1;-1;q(x):-(([WastewaterNetwork].occuredAt.hasPipeUpstream.hasPipeFunction.hasSubnetwork-.hasGeolocalizationQualityXY-.[StormwaterNetwork])*)(x,y);q(x):-((WastewaterNetwork.occuredAt.hasPipeUpstream.hasPipeFunction.hasSubnetwork-.hasGeolocalizationQualityXY-.StormwaterNetwork)|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v1), (v2), (v4), (v3)<-[:`hasSubnetwork`]-(v4), (v3), (v4)<-[:`hasGeolocalizationQualityXY`]-(y), (v2)-[:`hasPipeFunction`]->(v3), (v0), (v1)-[:`hasPipeUpstream`]->(v2), (x)-[:`occuredAt`]->(v1) WHERE (x:`WastewaterNetwork` AND y:`StormwaterNetwork`) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q95;6;17;1560;false;false;141;-1;-1;q(x):-(([Flowmeter].<(hasTerminalNode.[Network])>.hasConnectionPoint.hasInitialNode.[Structure])*)(x,y);q(x):-((Flowmeter.(hasTerminalNode.(WastewaterNetwork|StormwaterNetwork|CombinedNetwork|Network)).hasConnectionPoint.hasInitialNode.(Inlet|RetentionBasin|DischargeStructure|PumpingStation|StormOverflow|Structure|Manhole|TreatmentPlant))|epsilon)(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (v4), (v2), (v1)-[:`hasConnectionPoint`]->(v3), (v3)-[:`hasInitialNode`]->(v4), (v3), (v0), (v1), (x)-[:`hasTerminalNode`]->(v2) WHERE ((x:`Flowmeter` AND (v2:`WastewaterNetwork` OR v2:`StormwaterNetwork` OR v2:`CombinedNetwork` OR v2:`Network`)) AND (v4:`Inlet` OR v4:`RetentionBasin` OR v4:`DischargeStructure` OR v4:`PumpingStation` OR v4:`StormOverflow` OR v4:`Structure` OR v4:`Manhole` OR v4:`TreatmentPlant`)) } OR EXISTS { MATCH (x)-[:`epsilon`]->(y) }) RETURN DISTINCT x
Q97;6;6;1872;false;false;228;-1;-1;q(x):-([TreatmentPlant].partOf.hasGeolocalizationQualityZ.hasMaterial.hasSubnetwork.[Combined])(x,y);q(x):-(TreatmentPlant.partOf.hasGeolocalizationQualityZ.hasMaterial.hasSubnetwork.Combined)(x,y);MATCH (v2)-[:`hasMaterial`]->(v3), (v0), (v1)-[:`hasGeolocalizationQualityZ`]->(v2), (v1), (v2), (x)-[:`partOf`]->(v1), (v3)-[:`hasSubnetwork`]->(y), (v3) MATCH (x) MATCH (y) WHERE (x:`TreatmentPlant` AND y:`Combined`) RETURN DISTINCT x
Q98;3;4;832;false;false;53;-1;-1;q(x):-(([DischargeStructure].hasPipeDownstream.[Crack])*)(x,y);q(x):-(epsilon|(DischargeStructure.hasPipeDownstream.Crack))(x,y);MATCH (x) MATCH (y) WHERE (EXISTS { MATCH (x)-[:`epsilon`]->(y) } OR EXISTS { MATCH (v0), (x)-[:`hasPipeDownstream`]->(y) WHERE (x:`DischargeStructure` AND y:`Crack`) }) RETURN DISTINCT x
Q100;4;14;0;false;false;1;-1;-1;q(x):-([PipeCategory].<(hasMainPipe.[Material])>.[GeolocalizationQuality])(x,y);q(x):-((PipeCategory|Combined|Wastewater|Stormwater).(hasMainPipe.(Masonry|Plastic|Concrete|Material|Metallic|Glass|Cement|NaturalStone)).GeolocalizationQuality)(x,y);MATCH (v1), (v0), (x)-[:`hasMainPipe`]->(v1) MATCH (x) MATCH (y) WHERE ((x:`PipeCategory` OR x:`Combined` OR x:`Wastewater` OR x:`Stormwater`) AND (v1:`Masonry` OR v1:`Plastic` OR v1:`Concrete` OR v1:`Material` OR v1:`Metallic` OR v1:`Glass` OR v1:`Cement` OR v1:`NaturalStone`) AND y:`GeolocalizationQuality`) RETURN DISTINCT x


==> data/ResultsRewritingQueries_MMM_handcrafted.csv <==
ID;Number of Transitions (Input);Number of Transitions (Output);Number of JumpTransCandidates;Rewriting Time[ms];Evaluation Time[ms];Number of Answers;Input Query;Rewritten Query;GQL Query
Q1;2;2;312;424;19773;107624;q(pipe,circulationMode):-(hasCirculationMode.<hasUpstreamElevation>.<hasDownstreamElevation>.[Gravity])(pipe,circulationMode);q(pipe,circulationMode):-(hasCirculationMode.Gravity)(pipe,circulationMode);MATCH (pipe) MATCH (circulationMode) WHERE circulationMode:`Gravity` RETURN DISTINCT pipe, circulationMode
Q2;6;110;0;292;37338714;340636;q(node,pipe1,pipe2):-hasPipeUpstream(node,pipe1),(hasPipeCategory.[Wastewater])(pipe1,w),hasPipeDownstream(node,pipe2),(hasPipeCategory.[Stormwater])(pipe2,s);q(node,pipe1,pipe2):-(Combined|PumpingStation|ConnectionPoint|TreatmentPlant|Hole|LongitudinalBreakage|Masonry|Transport|Incident|Cement|Glass|NetworkElement|WastewaterNetwork|Crack|Dislocation|Stormwater|Fault|ForceMain|GeolocalizationQuality|Network|Gravity|RetentionBasin|DischargeStructure|StormwaterNetwork|AirValve|CombinedNetwork|Appurtenance|Vacuum|Concrete|Maintenance|Node|Inlet|PipeCategory|DefectiveJoint|PipeCirculationMode|Event|Manhole|Pipe|Material|Flowmeter|PipeFunction|Wastewater|Collection|Plastic|Metallic|NaturalStone|NetBreakage|hasPipeUpstream|Structure|StormOverflow|Inspection|Valve|Metadata)(node,pipe1),(hasPipeCategory.Wastewater)(pipe1,w),(hasPipeCategory.Stormwater)(pipe2,s),(Combined|PumpingStation|ConnectionPoint|TreatmentPlant|Hole|LongitudinalBreakage|Masonry|Transport|Incident|Glass|Cement|NetworkElement|WastewaterNetwork|Crack|Dislocation|Stormwater|ForceMain|Fault|Network|GeolocalizationQuality|Gravity|DischargeStructure|RetentionBasin|AirValve|StormwaterNetwork|CombinedNetwork|Appurtenance|Vacuum|Concrete|Maintenance|Node|Inlet|PipeCategory|DefectiveJoint|PipeCirculationMode|Event|Manhole|Pipe|Material|Flowmeter|PipeFunction|Wastewater|Collection|Plastic|hasPipeDownstream|Metallic|NaturalStone|NetBreakage|StormOverflow|Structure|Inspection|Valve|Metadata)(node,pipe2);MATCH (node) MATCH (s) MATCH (w) MATCH (pipe2) MATCH (pipe1) WHERE (((node:`Combined` OR node:`PumpingStation` OR node:`ConnectionPoint` OR node:`TreatmentPlant` OR node:`Hole` OR node:`LongitudinalBreakage` OR node:`Masonry` OR node:`Transport` OR node:`Incident` OR node:`Cement` OR node:`Glass` OR node:`NetworkElement` OR node:`WastewaterNetwork` OR node:`Crack` OR node:`Dislocation` OR node:`Stormwater` OR node:`Fault` OR node:`ForceMain` OR node:`GeolocalizationQuality` OR node:`Network` OR node:`Gravity` OR node:`RetentionBasin` OR node:`DischargeStructure` OR node:`StormwaterNetwork` OR node:`AirValve` OR node:`CombinedNetwork` OR node:`Appurtenance` OR node:`Vacuum` OR node:`Concrete` OR node:`Maintenance` OR node:`Node` OR node:`Inlet` OR node:`PipeCategory` OR node:`DefectiveJoint` OR node:`PipeCirculationMode` OR node:`Event` OR node:`Manhole` OR node:`Pipe` OR node:`Material` OR node:`Flowmeter` OR node:`PipeFunction` OR node:`Wastewater` OR node:`Collection` OR node:`Plastic` OR node:`Metallic` OR node:`NaturalStone` OR node:`NetBreakage` OR EXISTS { MATCH (node)-[:`hasPipeUpstream`]->(pipe1) } OR node:`Structure` OR node:`StormOverflow` OR node:`Inspection` OR node:`Valve` OR node:`Metadata`) AND w:`Wastewater` AND s:`Stormwater`) AND (node:`Combined` OR node:`PumpingStation` OR node:`ConnectionPoint` OR node:`TreatmentPlant` OR node:`Hole` OR node:`LongitudinalBreakage` OR node:`Masonry` OR node:`Transport` OR node:`Incident` OR node:`Glass` OR node:`Cement` OR node:`NetworkElement` OR node:`WastewaterNetwork` OR node:`Crack` OR node:`Dislocation` OR node:`Stormwater` OR node:`ForceMain` OR node:`Fault` OR node:`Network` OR node:`GeolocalizationQuality` OR node:`Gravity` OR node:`DischargeStructure` OR node:`RetentionBasin` OR node:`AirValve` OR node:`StormwaterNetwork` OR node:`CombinedNetwork` OR node:`Appurtenance` OR node:`Vacuum` OR node:`Concrete` OR node:`Maintenance` OR node:`Node` OR node:`Inlet` OR node:`PipeCategory` OR node:`DefectiveJoint` OR node:`PipeCirculationMode` OR node:`Event` OR node:`Manhole` OR node:`Pipe` OR node:`Material` OR node:`Flowmeter` OR node:`PipeFunction` OR node:`Wastewater` OR node:`Collection` OR node:`Plastic` OR EXISTS { MATCH (node)-[:`hasPipeDownstream`]->(pipe2) } OR node:`Metallic` OR node:`NaturalStone` OR node:`NetBreakage` OR node:`StormOverflow` OR node:`Structure` OR node:`Inspection` OR node:`Valve` OR node:`Metadata`)) RETURN DISTINCT node, pipe2, pipe1
Q3;6;6;624;501;9965;107624;q(node,wastewater,stormwater):-(hasPipeUpstream.hasPipeCategory.[Wastewater])(node,wastewater),(hasPipeDownstream.hasPipeCategory.[Stormwater])(node,stormwater);q(node,wastewater,stormwater):-(hasPipeUpstream.hasPipeCategory.Wastewater)(node,wastewater),(hasPipeDownstream.hasPipeCategory.Stormwater)(node,stormwater);MATCH (node) MATCH (wastewater) MATCH (stormwater) WHERE (wastewater:`Wastewater` AND stormwater:`Stormwater`) RETURN DISTINCT node, wastewater, stormwater
Q4;3;55;104;193;-1;-1;q(pipe,node,force):-hasInitialNode(pipe,node),(hasCirculationMode.[ForceMain])(pipe,force);q(pipe,node,force):-(hasCirculationMode.ForceMain)(pipe,force),(Combined|PumpingStation|ConnectionPoint|TreatmentPlant|Hole|LongitudinalBreakage|Masonry|Incident|Transport|Glass|Cement|NetworkElement|WastewaterNetwork|Crack|Dislocation|Stormwater|Fault|ForceMain|Network|GeolocalizationQuality|Gravity|RetentionBasin|DischargeStructure|AirValve|StormwaterNetwork|hasInitialNode|CombinedNetwork|Appurtenance|Vacuum|Concrete|Maintenance|Inlet|Node|PipeCategory|DefectiveJoint|PipeCirculationMode|Event|Manhole|Pipe|Material|Flowmeter|PipeFunction|Wastewater|Collection|Plastic|Metallic|NaturalStone|NetBreakage|StormOverflow|Structure|Inspection|Valve|Metadata)(pipe,node);MATCH (node) MATCH (pipe) MATCH (force) WHERE (force:`ForceMain` AND (pipe:`Combined` OR pipe:`PumpingStation` OR pipe:`ConnectionPoint` OR pipe:`TreatmentPlant` OR pipe:`Hole` OR pipe:`LongitudinalBreakage` OR pipe:`Masonry` OR pipe:`Incident` OR pipe:`Transport` OR pipe:`Glass` OR pipe:`Cement` OR pipe:`NetworkElement` OR pipe:`WastewaterNetwork` OR pipe:`Crack` OR pipe:`Dislocation` OR pipe:`Stormwater` OR pipe:`Fault` OR pipe:`ForceMain` OR pipe:`Network` OR pipe:`GeolocalizationQuality` OR pipe:`Gravity` OR pipe:`RetentionBasin` OR pipe:`DischargeStructure` OR pipe:`AirValve` OR pipe:`StormwaterNetwork` OR EXISTS { MATCH (pipe)-[:`hasInitialNode`]->(node) } OR pipe:`CombinedNetwork` OR pipe:`Appurtenance` OR pipe:`Vacuum` OR pipe:`Concrete` OR pipe:`Maintenance` OR pipe:`Inlet` OR pipe:`Node` OR pipe:`PipeCategory` OR pipe:`DefectiveJoint` OR pipe:`PipeCirculationMode` OR pipe:`Event` OR pipe:`Manhole` OR pipe:`Pipe` OR pipe:`Material` OR pipe:`Flowmeter` OR pipe:`PipeFunction` OR pipe:`Wastewater` OR pipe:`Collection` OR pipe:`Plastic` OR pipe:`Metallic` OR pipe:`NaturalStone` OR pipe:`NetBreakage` OR pipe:`StormOverflow` OR pipe:`Structure` OR pipe:`Inspection` OR pipe:`Valve` OR pipe:`Metadata`)) RETURN DISTINCT node, pipe, force
